A Phaseless Auxiliary-Field Quantum Monte Carlo Perspective on the Uniform Electron Gas at Finite Temperatures: Issues, Observations, and Benchmark Study

We investigate the viability of the phaseless finite temperature auxiliary field quantum Monte Carlo (ph-FT-AFQMC) method for ab initio systems using the uniform electron gas as a model. Through comparisons with exact results and finite temperature coupled cluster theory, we find that ph-FT-AFQMC is sufficiently accurate at high to intermediate electronic densities. We show both analytically and numerically that the phaseless constraint at finite temperature is fundamentally different from its zero temperature counterpart (i.e., ph-ZT-AFQMC) and generally one should not expect ph-FT-AFQMC to agree with ph-ZT-AFQMC in the low temperature limit. With an efficient implementation, we are able to compare exchange-correlation energies to existing results in the thermodynamic limit and find that existing parameterizations are highly accurate. In particular, we found that ph-FT-AFQMC exchange-correlation energies are in a better agreement with a known parametrization than is restricted path-integral Monte Carlo in the regime of $\Theta\le0.5$ and $r_s \le 2$, which highlights the strength of ph-FT-AFQMC.

==> figures/basis_sets/e0.csv <==
,beta_red,ecut,E0,T0,V0,Nav,mu0
0,1.0,10.0,174.3329261730964,174.88178083332008,-0.5488546602236745,14.000000890864907,-0.16384315490722656
1,4.0,10.0,78.78838992082818,81.34402185679076,-2.5556319359625745,13.999999344999148,7.013003468513489


==> figures/basis_sets/e0.dat <==
beta_red  ecut          E0          T0        V0        Nav       mu0
     1.0   2.5  152.606298  153.216603 -0.610305  14.000000  0.469895
     1.0   4.0  167.909275  168.468774 -0.559499  13.999999 -0.050604
     1.0   6.0  173.740777  174.290256 -0.549479  14.000000 -0.157158
     1.0   8.0  174.268245  174.817151 -0.548906  14.000000 -0.163293
     1.0  10.0  174.332926  174.881781 -0.548855  14.000001 -0.163843
     1.0  14.0  174.337249  174.886101 -0.548852  14.000000 -0.163873
     4.0   2.5   78.786388   81.342038 -2.555649  14.000001  7.013034
     4.0   4.0   78.788389   81.344021 -2.555632  13.999999  7.013003
     4.0   6.0   78.788390   81.344022 -2.555632  13.999999  7.013003
     4.0   8.0   78.788390   81.344022 -2.555632  13.999999  7.013003
     4.0  10.0   78.788390   81.344022 -2.555632  13.999999  7.013003
     4.0  14.0   78.788390   81.344022 -2.555632  13.999999  7.013003


==> figures/ccsd_comp/ecut25.dat <==
     ETotal  ETotal_error      E1Body  E1Body_error     E2Body  E2Body_error        Nav  Nav_error        dt  nwalkers  free_projection  nbasis       beta  beta_red        mu      mu_T      Nav_T   rs  ecut  nup  ndown
 365.583910      0.001305  395.124011      0.001805 -29.540102      0.002654  66.000740   0.000446  0.006788       640            False      57   0.135753       1.0  8.102471  8.227599  66.000000  0.5   2.5   33     33
 336.632277      0.002424  368.489358      0.003072 -31.857081      0.003420  66.000769   0.000738  0.006788       640            False      57   0.271505       2.0  7.053275  7.188090  66.000000  0.5   2.5   33     33
 298.946441      0.005883  333.321498      0.005000 -34.375057      0.003810  65.995659   0.000908  0.006788       640            False      57   0.543011       4.0  6.740998  6.886585  66.000000  0.5   2.5   33     33
  83.121428      0.001607   98.391441      0.000881 -15.270013      0.002332  66.000549   0.000853  0.027151       640            False      57   0.543011       1.0  1.827209  1.886762  65.999999  1.0   2.5   33     33
  75.067146      0.003090   91.626223      0.001755 -16.559077      0.004197  66.006972   0.001835  0.027151       640            False      57   1.086021       2.0  1.568567  1.630561  66.000000  1.0   2.5   33     33
  65.298416      0.005125   83.033605      0.003374 -17.735189      0.005289  65.994018   0.002572  0.027151       640            False      57   2.172043       4.0  1.495041  1.562163  66.000000  1.0   2.5   33     33
   5.269770      0.002508   10.792847      0.000435  -5.523077      0.002898  65.997614   0.003446  0.048871       640            False      57   4.887096       1.0  0.117493  0.134213  66.000001  3.0   2.5   33     33
   4.088416      0.004920   10.053241      0.001207  -5.964825      0.005542  66.016455   0.007526  0.048871       640            False      57   9.774193       2.0  0.091608  0.107599  66.000001  3.0   2.5   33     33
   2.969196      0.004555    9.214023      0.003594  -6.244827      0.005383  65.983157   0.011469  0.048871       640            False      57  19.548386       4.0  0.085535  0.103278  65.999999  3.0   2.5   33     33
  16.416282      0.001828   24.429008      0.000545  -8.012726      0.002304  66.003261   0.001911  0.054301       640            False      57   2.172043       1.0  0.359587  0.386749  66.000000  2.0   2.5   33     33
  14.041402      0.003899   22.726342      0.001385  -8.684940      0.004870  66.000059   0.004644  0.054301       640            False      57   4.344086       2.0  0.297503  0.324686  66.000000  2.0   2.5   33     33
  11.520312      0.004308   20.700852      0.003167  -9.180540      0.004965  65.980514   0.006169  0.054301       640            False      57   8.688171       4.0  0.281511  0.311209  66.000000  2.0   2.5   33     33
   1.793165      0.004300    6.042216      0.000431  -4.249051      0.004668  66.006933   0.006059  0.086882       640            False      57   8.688171       1.0  0.042793  0.054347  65.999999  4.0   2.5   33     33
   1.098783      0.004417    5.633417      0.001234  -4.534634      0.004807  65.964945   0.010568  0.086882       640            False      57  17.376343       2.0  0.029088  0.039968  66.000000  4.0   2.5   33     33
   0.474322      0.005555    5.193762      0.003455  -4.719440      0.006184  65.951240   0.021149  0.086882       640            False      57  34.752686       4.0  0.026211  0.038495  65.999999  4.0   2.5   33     33


==> figures/ccsd_comp/non_int.dat <==
rs t mu0 om0 e0 s0
0.5 1   8.90882 -748.07967  396.83575   75.60521
0.5 0.5 7.85541 -406.71917  371.16323   70.43536
0.5 0.25    7.52685 -265.01795  335.80688   56.50163
1   1   2.2272  -187.01992  99.20894    75.60521
1   0.5 1.96385 -101.67979  92.79081    70.43536
1   0.25    1.88171 -66.25449   83.95172    56.50163
2   1   0.5568  -46.75498   24.80223    75.60521
2   0.5 0.49096 -25.41995   23.1977 70.43536
2   0.25    0.47043 -16.56362   20.98793    56.50163
3   1   0.24747 -20.77999   11.02322    75.60521
3   0.5 0.21821 -11.29775   10.31009    70.43536
3   0.25    0.20908 -7.36161    9.32797 56.50163
4   1   0.1392  -11.68874   6.20056 75.60521
4   0.5 0.12274 -6.35499    5.79943 70.43536
4   0.25    0.11761 -4.14091    5.24698 56.50163


==> figures/ccsd_comp/tccsd.dat <==
rs t N mu_xc om exc sxc fxc
0.5 1   66  -0.80649    -752.53959  -0.90906    -0.00475    -0.87406
0.5 0.5 66  -0.80218    -413.50998  -0.9586 -0.01453    -0.90507
0.5 0.25    66  -0.78534    -275.4255   -0.99307    -0.02717    -0.94303
1   1   66  -0.39987    -189.74859  -0.46138    -0.01095    -0.44121
1   0.5 66.00002    -0.39542    -105.82407  -0.48611    -0.0303 -0.45821
1   0.25    66.00001    -0.38666    -72.19868   -0.49979    -0.05009    -0.47673
2   1   66.00004    -0.19717    -48.52772   -0.23575    -0.02546    -0.22403
2   0.5 66.00004    -0.19362    -28.02931   -0.247  -0.06015    -0.23315
2   0.25    66  -0.18883    -20.03692   -0.25124    -0.08506    -0.24145
3   1   66  -0.13001    -22.17578   -0.15953    -0.04088    -0.15116
3   0.5 66  -0.12732    -13.27629   -0.16602    -0.08529    -0.1573
3   0.25    65.99997    -0.12312    -9.93332    -0.16785    -0.11269    -0.16209
4   1   66  -0.09671    -12.86188   -0.12319    -0.05604    -0.11674
4   0.5 65.99996    -0.09488    -7.94608    -0.12433    -0.10445    -0.11831
4   0.25    66  -0.0911 -6.18257    -0.12293    -0.13972    -0.11891


==> figures/exc/correction.dat <==
rs  ecut   delta_x
0.5     4  7.031295
0.5     8  1.344715
0.5    12  0.223129
1.0     4  3.515648
1.0     8  0.672357
1.0    12  0.111564
2.0     4  1.757824
2.0     8  0.336179
2.0    12  0.055782
3.0     4  1.171883
3.0     8  0.224119
3.0    12  0.037188
4.0     4  0.878912
4.0     8  0.168089
4.0    12  0.027891


==> figures/exc/e0.csv <==
,beta_red,ecut,rs,emad,E0,T0,V0,Nav,mu0
0,2.0,4.0,0.5,-28.745589505822736,416.86732547740894,430.816316709267,-13.948991231858068,66.00000046522511,6.109304964542389
1,2.0,4.5,0.5,-28.745589505822736,443.3524799346423,456.4804524967266,-13.127972562084327,66.00000037412947,5.793366700410843
2,2.0,8.0,0.5,-28.745589505822736,480.8217334645054,493.1703355772107,-12.348602112705295,66.00000023714561,5.4894149005413055
3,2.0,12.0,0.5,-28.745589505822736,484.5507845362816,496.86220469708365,-12.311420160802069,66.00000081490145,5.474791944026947
4,2.0,4.0,1.0,-14.372794752911368,100.72958149068258,107.7040769508839,-6.9744954602013225,65.99999935334557,1.5273262113332748
5,2.0,4.5,1.0,-14.372794752911368,107.55612743663973,114.12011375616883,-6.5639863195291115,66.00000066920103,1.4483416825532913
6,2.0,8.0,1.0,-14.372794752911368,117.1182821458244,123.29258316427187,-6.174301018447475,65.99999992558406,1.3723537176847458
7,2.0,12.0,1.0,-14.372794752911368,118.05983829051131,124.2155482194185,-6.155709928907184,65.99999956546569,1.3686979562044144
8,2.0,4.0,2.0,-7.186397376455684,23.438771746992487,26.926019516025075,-3.4872477690325887,65.99999990928535,0.381831556558609
9,2.0,4.5,2.0,-7.186397376455684,25.248035001771015,28.530028123048623,-3.2819931212776066,66.00000007905788,0.36208541691303253
10,2.0,8.0,2.0,-7.186397376455684,27.735995608954486,30.8231461560834,-3.0871505471289127,66.00000054870715,0.34308843314647675
11,2.0,12.0,2.0,-7.186397376455684,27.976032421884174,31.05388742421123,-3.077855002327054,66.00000019018357,0.3421744927763939
12,2.0,4.0,3.0,-4.790931584303789,9.642287914444278,11.967119753977348,-2.3248318395330703,65.9999997703004,0.1697029136121273
13,2.0,4.5,3.0,-4.790931584303789,10.492017113643538,12.6800125342431,-2.1879954205995618,66.00000022659366,0.16092685237526894
14,2.0,8.0,3.0,-4.790931584303789,11.641075567658842,13.699175907141333,-2.058100339482492,65.99999992558405,0.1524837464094162
15,2.0,12.0,3.0,-4.790931584303789,11.749824374481904,13.801727703054363,-2.0519033285724584,66.00000003400409,0.1520775519311428
16,2.0,4.0,4.0,-3.593198688227842,4.9878809944899745,6.731504879006269,-1.7436238845162944,65.99999990928535,0.09545788913965225
17,2.0,4.5,4.0,-3.593198688227842,5.491510470123353,7.132507030762156,-1.6409965606388033,66.00000007905788,0.09052135422825813
18,2.0,8.0,4.0,-3.593198688227842,6.162211265456394,7.70578653902085,-1.5435752735644563,66.00000054870715,0.08577210828661919
19,2.0,12.0,4.0,-3.593198688227842,6.2245443548892805,7.763471856052807,-1.538927501163527,66.00000019018357,0.08554362319409847


==> figures/exc/e0.dat <==
 beta_red  ecut   rs       emad          E0          T0         V0        Nav       mu0
      2.0   4.0  0.5 -28.745590  416.867325  430.816317 -13.948991  66.000000  6.109305
      2.0   4.5  0.5 -28.745590  443.352480  456.480452 -13.127973  66.000000  5.793367
      2.0   8.0  0.5 -28.745590  480.821733  493.170336 -12.348602  66.000000  5.489415
      2.0  12.0  0.5 -28.745590  484.550785  496.862205 -12.311420  66.000001  5.474792
      2.0   4.0  1.0 -14.372795  100.729581  107.704077  -6.974495  65.999999  1.527326
      2.0   4.5  1.0 -14.372795  107.556127  114.120114  -6.563986  66.000001  1.448342
      2.0   8.0  1.0 -14.372795  117.118282  123.292583  -6.174301  66.000000  1.372354
      2.0  12.0  1.0 -14.372795  118.059838  124.215548  -6.155710  66.000000  1.368698
      2.0   4.0  2.0  -7.186397   23.438772   26.926020  -3.487248  66.000000  0.381832
      2.0   4.5  2.0  -7.186397   25.248035   28.530028  -3.281993  66.000000  0.362085
      2.0   8.0  2.0  -7.186397   27.735996   30.823146  -3.087151  66.000001  0.343088
      2.0  12.0  2.0  -7.186397   27.976032   31.053887  -3.077855  66.000000  0.342174
      2.0   4.0  3.0  -4.790932    9.642288   11.967120  -2.324832  66.000000  0.169703
      2.0   4.5  3.0  -4.790932   10.492017   12.680013  -2.187995  66.000000  0.160927
      2.0   8.0  3.0  -4.790932   11.641076   13.699176  -2.058100  66.000000  0.152484
      2.0  12.0  3.0  -4.790932   11.749824   13.801728  -2.051903  66.000000  0.152078
      2.0   4.0  4.0  -3.593199    4.987881    6.731505  -1.743624  66.000000  0.095458
      2.0   4.5  4.0  -3.593199    5.491510    7.132507  -1.640997  66.000000  0.090521
      2.0   8.0  4.0  -3.593199    6.162211    7.705787  -1.543575  66.000001  0.085772
      2.0  12.0  4.0  -3.593199    6.224544    7.763472  -1.538928  66.000000  0.085544


==> figures/exc/e0_beta1.dat <==
 beta_red  ecut   rs       emad          E0          T0        V0        Nav       mu0
      1.0   4.0  0.5 -28.745590  487.670750  496.526156 -8.855406  66.000000  4.097193
      1.0   8.0  0.5 -28.745590  716.429610  721.577970 -5.148360  66.000000  0.444816
      1.0  12.0  0.5 -28.745590  796.256525  800.980533 -4.724008  66.000000 -0.071442
      1.0   4.0  1.0 -14.372795  119.703837  124.131540 -4.427703  66.000001  1.024298
      1.0   8.0  1.0 -14.372795  177.820313  180.394492 -2.574180  66.000000  0.111204
      1.0  12.0  1.0 -14.372795  197.883129  200.245133 -2.362004  66.000000 -0.017860
      1.0   4.0  2.0  -7.186397   28.819033   31.032885 -2.213851  66.000000  0.256075
      1.0   8.0  2.0  -7.186397   43.811533   45.098623 -1.287090  66.000000  0.027801
      1.0  12.0  2.0  -7.186397   48.880281   50.061283 -1.181002  66.000000 -0.004465
      1.0   4.0  3.0  -4.790932   12.316492   13.792393 -1.475901  66.000000  0.113811
      1.0   8.0  3.0  -4.790932   19.185772   20.043832 -0.858060  65.999999  0.012356
      1.0  12.0  3.0  -4.790932   21.462125   22.249459 -0.787335  66.000000 -0.001984
      1.0   4.0  4.0  -3.593199    6.651295    7.758221 -1.106926  66.000000  0.064019
      1.0   8.0  4.0  -3.593199   10.631111   11.274656 -0.643545  66.000000  0.006950
      1.0  12.0  4.0  -3.593199   11.924820   12.515321 -0.590501  66.000000 -0.001116


==> figures/exc/pimc.dat <==
rs    Exc        Exc_error
0.1   -7.424     0.033
0.5   -1.6612    0.0011
1.0   -0.916     0.005
2.0   -0.5115    0.0011
4.0   -0.28807   0.00020
8.0   -0.15989   0.0004
10.0  -0.131748  0.000032


==> figures/exc/pimc_beta1.dat <==
rs      Exc     Exc_error
0.5     -1.961  0.004
1.0     -1.046  0.010
2.0     -0.5667 0.0021
4.0     -0.30886 0.00021


==> figures/exc/pimc_theta05.dat <==
rs      Exc     Exc_error
0.5     -2.1269 0.016


==> figures/exc/pimc_theta2.dat <==
rs    Exc        Exc_error
0.1   -7.424     0.033
0.5   -1.6612    0.0011
1.0   -0.916     0.005
2.0   -0.5115    0.0011
4.0   -0.28807   0.00020
8.0   -0.15989   0.0004
10.0  -0.131748  0.000032


==> figures/im_time_dep/nav_trace_bp_plot.dat <==
 ts nav
 0 1.9999679633767742
 1 1.9999341902108347
 2 1.999905673980886
 3 1.9998752141720328
 4 1.9998436648195677
 5 1.9998123920452573
 6 1.9997889371990412
 7 1.999760744655651
 8 1.9997359125711163
 9 1.9997156153646285
 10 1.9996881018713109
 11 1.9996682619231434
 12 1.9996605979271371
 13 1.999623258093224
 14 1.9996096996172181
 15 1.9995921038686153
 16 1.999567252425891
 17 1.9995366415580058
 18 1.999511496453394
 19 1.9995039034316584
 20 1.9994809305778158
 21 1.9994486450981512
 22 1.9994278550129574
 23 1.9993965439900285
 24 1.9993799593413564
 25 1.999369357457345
 26 1.9993540842680637
 27 1.9993503924054157
 28 1.9993295471673682
 29 1.9993174184638607
 30 1.9992958593466665
 31 1.9992696410197808
 32 1.9992365187224128
 33 1.9992233566735047
 34 1.9992061993243975
 35 1.9992051888031077
 36 1.9991940774637187
 37 1.9992053214497527
 38 1.9992062757151803
 39 1.999221494855406
 40 1.9992346068605982
 41 1.99923878259642
 42 1.9992564911980995
 43 1.9992191045729282
 44 1.9991952327487186
 45 1.999206113055769
 46 1.9992370093341656
 47 1.9992248492830789
 48 1.9992058056580897
 49 1.9992165447152024
 50 1.9991880434618572
 51 1.9991726087654105
 52 1.9991945021543696
 53 1.9992089797987758
 54 1.999239574172505
 55 1.9993004423582361
 56 1.9992835954039516
 57 1.9992905270389378
 58 1.9992947757232074
 59 1.9992906432835356
 60 1.9992819972591442
 61 1.999268783704869
 62 1.999250560606583
 63 1.999245116199265
 64 1.9992230957563997
 65 1.9992473473076213
 66 1.9992579542176279
 67 1.9992320464651283
 68 1.999230208444458
 69 1.9992088651251614
 70 1.9991895559199984
 71 1.9991875014210383
 72 1.9991753883045393
 73 1.9991661655544462
 74 1.9992078617302889
 75 1.9992701433272688
 76 1.9992349029920549
 77 1.9992342307982722
 78 1.9992026863706145
 79 1.9992498773261924
 80 1.9992405291339286
 81 1.999236392945306
 82 1.9991759547826276
 83 1.9991734673506982
 84 1.9991361157183158
 85 1.9991427538664446
 86 1.9991904056785992
 87 1.9992113269476954
 88 1.9991742176147622
 89 1.9991747886584101
 90 1.9992244779171722
 91 1.9992295967722205
 92 1.999295125681921
 93 1.9993562801645297
 94 1.9993577069178874
 95 1.999332484971333
 96 1.9993599140600393
 97 1.9993776973612576
 98 1.999387974136572
 99 1.9993623623708552
 100 1.9993129314218827
 101 1.9993452795537079
 102 1.9993355680338616
 103 1.9993189274889993
 104 1.9993684669213385
 105 1.9993638654850492
 106 1.9993771322992586
 107 1.9993806852731384
 108 1.9994212253408425
 109 1.9994216537065967
 110 1.999430196052457
 111 1.9993654146315003
 112 1.9993576169002898
 113 1.9992857100120647
 114 1.9993306451811779
 115 1.9992867559721799
 116 1.9992567511793895
 117 1.9993397603398897
 118 1.999395826493714
 119 1.9993508566963338
 120 1.9993442771420926
 121 1.9993538127775035
 122 1.9992581421438078
 123 1.9992613522641387
 124 1.9992569852836757
 125 1.999136070754885
 126 1.9991562647415524
 127 1.999130609022792
 128 1.9992106123024382
 129 1.99923155945501
 130 1.9993029419999226
 131 1.999283433026211
 132 1.9993538405297473
 133 1.999389067837226
 134 1.9994340488184617
 135 1.9994213649274284
 136 1.9993284163451575
 137 1.999294290229781
 138 1.9993464604292785
 139 1.999320341176046
 140 1.999393148899923
 141 1.999493754094112
 142 1.999571938095842
 143 1.9996145562133858
 144 1.9996096317482333
 145 1.9996699786800731
 146 1.999665321313804
 147 1.9996953589883473
 148 1.999792595400828
 149 1.9997367217967148
 150 1.9996848261832638
 151 1.9996072133580431
 152 1.9994908200064936
 153 1.9994626989914412
 154 1.9993853993886572
 155 1.999518306085609
 156 1.9995537990684191
 157 1.9995631193523231
 158 1.9994832312860256
 159 1.9994297762329585
 160 1.9994475196006636
 161 1.9995327204504196
 162 1.9994835108540205
 163 1.9995743098319931
 164 1.9994733179426085
 165 1.999415401175748
 166 1.999445656783571
 167 1.9994650113880306
 168 1.9994911605868144
 169 1.9995074453536252
 170 1.999398844960934
 171 1.9993297190172516
 172 1.9992443229447185
 173 1.9992673795719202
 174 1.9992171699602175
 175 1.9991761267523978
 176 1.999175030911036
 177 1.9992272963186808
 178 1.9991518046653616
 179 1.9992404300162019
 180 1.999143628550327
 181 1.9990046858798214
 182 1.999062975495534
 183 1.9991269670921121
 184 1.9991883758217086
 185 1.9992190327759705
 186 1.999191800784839
 187 1.9991844694212757
 188 1.9992001991996997
 189 1.9990286903516858
 190 1.9989577447057327
 191 1.9989180029894313
 192 1.9989337797882634
 193 1.9989334667129506
 194 1.9990669203313627
 195 1.999010490159993
 196 1.998949198470717
 197 1.9989693044811214
 198 1.9987625408054268
 199 1.9987311258346134
 200 1.99869679534398
 201 1.9987783570136783
 202 1.9987195034859433
 203 1.9988433584035843
 204 1.998855978458474
 205 1.9989682536476245
 206 1.9989890000644772
 207 1.998860469869374
 208 1.998874585687988
 209 1.9989634923252038
 210 1.9990222081643745
 211 1.9989339742799643
 212 1.998953509440628
 213 1.999136545697206
 214 1.9991654727623842
 215 1.9990894086002202
 216 1.9991859148731197
 217 1.9991880735722878
 218 1.9992594954150036
 219 1.9992001845470917
 220 1.9991189549878403
 221 1.9992276656145493
 222 1.9992386919890552
 223 1.999357767470119
 224 1.9993908949970574
 225 1.999457618771729
 226 1.999420135490458
 227 1.999441165947455
 228 1.9996309428832375
 229 1.9995078726911326
 230 1.999523655680924
 231 1.999402553309522
 232 1.9994608340342868
 233 1.9995059237497281
 234 1.9994949232126997
 235 1.9993480143561095
 236 1.9992098155586986
 237 1.9993390052615196
 238 1.9991783204292999
 239 1.9990343634359833
 240 1.999028626159397
 241 1.9989825181272143
 242 1.9990783542966304
 243 1.999247978584847
 244 1.9992647885673946
 245 1.9993165046572885
 246 1.9994399934597196
 247 1.9994740545109335
 248 1.9992855823536058
 249 1.9991741378763526
 250 1.9992099106721444
 251 1.999146283690038
 252 1.9990423195491769
 253 1.999021811580347
 254 1.9989249915078362
 255 1.9990387738733395
 256 1.9988650203284524
 257 1.9988619296323715
 258 1.998744002972382
 259 1.9986404654300005
 260 1.9986103265644806
 261 1.9986788691150283
 262 1.9988989507975872
 263 1.9989055050585693
 264 1.9991816691210846
 265 1.9992549100464614
 266 1.999334665382248
 267 1.9993213542588981
 268 1.9992211299619247
 269 1.9992130741602836
 270 1.9990599927683974
 271 1.9991175024698984
 272 1.9990709626262917
 273 1.999165841864208
 274 1.9990663454199367
 275 1.9992986107437785
 276 1.9992845442947393
 277 1.999397324182068
 278 1.9993618342381594
 279 1.999290034138363
 280 1.9993835388509145
 281 1.999464571451876
 282 1.9995502554334141
 283 1.9995185483042135
 284 1.9994754275698023
 285 1.9995401929174836
 286 1.999456591946083
 287 1.9995238935495976
 288 1.9994094672606288
 289 1.9994083716362676
 290 1.9993804265212312
 291 1.9994382044642631
 292 1.999320488364255
 293 1.9992161066498295
 294 1.9993180816873333
 295 1.9993521055102672
 296 1.9993789073100392
 297 1.9995389711110234
 298 1.9997393877481282
 299 1.9999311693039432


==> figures/low_rank/ecut_16/rs_0.5_beta_2.0.dat <==
steps,mL,mR,mT
1,147,751,147
2,147,751,147
3,147,751,147
4,147,751,147
5,171,751,147
6,171,751,147
7,171,751,147
8,171,751,147
9,171,751,147
10,171,751,147
11,171,751,147
12,171,751,147
13,171,751,147
14,171,751,147
15,171,751,147
16,171,751,147
17,171,751,147
18,171,751,147
19,171,751,147
20,171,751,147
21,171,751,147
22,171,751,147
23,179,751,147
24,179,751,147
25,179,751,147
26,179,751,147
27,179,751,147
28,179,751,147
29,179,751,147
30,179,751,147
31,179,751,147
32,179,751,147
33,179,751,147
34,179,751,147
35,179,751,147
36,179,751,147
37,179,751,147
38,203,751,147
39,203,751,147
40,203,751,147
41,203,751,147
42,203,751,147
43,203,751,147
44,203,751,147
45,203,751,147
46,203,751,147
47,203,751,147
48,203,751,147
49,203,751,147
50,251,751,147
51,251,751,147
52,251,751,147
53,251,751,147
54,251,751,147
55,251,751,147
56,251,751,147
57,251,751,147
58,251,751,147
59,251,751,147
60,251,751,147
61,251,751,147
62,251,751,147
63,251,751,147
64,251,751,147
65,251,751,147
66,251,739,147
67,251,739,147
68,251,739,147
69,251,739,147
70,257,739,147
71,257,691,147
72,257,691,147
73,257,619,147
74,257,619,147
75,257,619,147
76,257,619,147
77,257,619,147
78,257,619,147
79,305,587,147
80,305,587,147
81,305,587,147
82,305,515,148
83,305,515,151
84,305,515,153
85,305,513,155
86,341,485,158
87,341,485,160
88,341,485,161
89,341,461,162
90,341,461,166
91,341,461,166
92,365,461,166
93,365,461,168
94,365,461,169
95,365,461,169
96,365,461,170
97,365,461,170
98,389,437,170
99,389,437,171
100,389,437,171
101,389,437,171
102,389,437,171
103,437,389,171
104,437,389,171
105,437,389,171
106,437,389,171
107,437,389,171
108,461,368,171
109,461,365,171
110,461,365,171
111,461,365,171
112,461,365,171
113,461,365,171
114,461,344,171
115,461,341,171
116,485,341,171
117,485,341,171
118,485,341,171
119,515,341,171
120,515,341,171
121,515,305,171
122,515,305,171
123,587,305,171
124,587,305,171
125,587,305,171
126,619,305,171
127,619,305,171
128,619,302,171
129,619,257,171
130,619,257,171
131,691,257,171
132,691,257,171
133,739,257,171
134,739,257,171
135,739,257,171
136,739,257,171
137,739,253,171
138,751,251,171
139,751,251,171
140,751,251,171
141,751,251,171
142,751,251,171
143,751,251,171
144,751,251,171
145,751,251,171
146,751,251,171
147,751,251,171
148,751,251,171
149,751,251,171
150,751,251,171
151,751,251,171
152,751,251,171
153,751,251,171
154,751,251,171
155,751,251,171
156,751,251,171
157,751,251,171
158,751,251,171
159,751,203,171
160,751,203,171
161,751,203,171
162,751,203,171
163,751,203,171
164,751,203,171
165,751,203,171
166,751,203,171
167,751,203,171
168,751,203,171
169,751,203,171
170,751,203,171
171,751,203,171
172,751,191,171
173,751,179,171
174,751,179,171
175,751,179,171
176,751,179,171
177,751,179,171
178,751,179,171
179,751,179,171
180,751,179,171
181,751,179,171
182,751,179,171
183,751,179,171
184,751,179,171
185,751,179,171
186,751,179,171
187,751,179,171
188,751,177,171
189,751,171,171
190,751,171,171
191,751,171,171
192,751,171,171
193,751,171,171
194,751,171,171
195,751,171,171
196,751,171,171
197,751,171,171
198,751,171,171
199,751,171,171
200,751,171,171


==> figures/low_rank/ecut_16/rs_0.5_beta_8.0.dat <==
steps,mL,mR,mT
1,27,751,27
2,27,751,27
3,27,751,27
4,27,751,27
5,27,751,27
6,27,751,27
7,27,751,27
8,27,751,27
9,27,751,27
10,27,751,27
11,27,751,27
12,27,751,27
13,27,751,27
14,27,751,27
15,27,751,27
16,27,751,27
17,27,751,27
18,27,751,27
19,27,751,27
20,27,751,27
21,27,751,27
22,27,751,27
23,27,751,27
24,27,751,27
25,27,751,27
26,27,751,27
27,27,751,27
28,27,751,27
29,27,751,27
30,27,751,27
31,27,751,27
32,27,751,27
33,27,751,27
34,27,751,27
35,27,751,27
36,27,751,27
37,27,751,27
38,27,751,27
39,27,751,27
40,27,751,27
41,27,751,27
42,33,751,27
43,33,751,27
44,33,751,27
45,33,751,27
46,33,751,27
47,33,751,27
48,33,751,27
49,33,751,27
50,33,751,27
51,33,751,27
52,33,751,27
53,33,751,27
54,33,751,27
55,33,751,27
56,33,751,27
57,33,751,27
58,33,751,27
59,33,751,27
60,33,751,27
61,33,751,27
62,33,751,27
63,33,751,27
64,33,751,27
65,33,751,27
66,33,751,27
67,33,739,27
68,33,739,27
69,33,739,27
70,33,739,27
71,33,739,27
72,33,691,27
73,33,691,27
74,33,619,27
75,33,619,27
76,33,619,27
77,33,619,27
78,33,619,27
79,33,619,27
80,33,587,27
81,33,587,27
82,33,587,27
83,33,572,27
84,33,515,27
85,33,515,27
86,33,515,27
87,33,485,27
88,33,485,27
89,33,485,27
90,33,485,27
91,33,461,27
92,33,461,27
93,33,461,27
94,33,461,27
95,33,461,27
96,33,461,27
97,33,461,27
98,33,461,27
99,33,461,27
100,33,437,27
101,33,437,27
102,33,437,27
103,33,437,27
104,33,437,27
105,33,389,27
106,33,389,27
107,33,389,27
108,33,389,27
109,33,389,27
110,33,389,27
111,33,365,27
112,33,365,27
113,33,365,27
114,33,365,27
115,33,365,27
116,33,365,27
117,33,341,27
118,33,341,27
119,33,341,27
120,33,341,27
121,33,341,27
122,33,341,27
123,33,341,27
124,33,305,27
125,33,305,27
126,33,305,27
127,33,305,27
128,33,305,27
129,33,305,27
130,33,305,27
131,33,305,27
132,33,258,27
133,33,257,27
134,33,257,27
135,33,257,27
136,33,257,27
137,33,257,27
138,33,257,27
139,33,257,27
140,33,257,27
141,33,253,27
142,33,251,27
143,33,251,27
144,33,251,27
145,33,251,27
146,33,251,27
147,33,251,27
148,33,251,27
149,33,251,27
150,33,251,27
151,33,251,27
152,33,251,27
153,33,251,27
154,33,251,27
155,33,251,27
156,33,251,27
157,33,251,27
158,33,251,27
159,33,251,27
160,33,251,27
161,33,251,27
162,33,251,27
163,33,251,27
164,33,218,27
165,33,203,27
166,33,203,27
167,33,203,27
168,33,203,27
169,33,203,27
170,33,203,27
171,33,203,27
172,33,203,27
173,33,203,27
174,33,203,27
175,33,203,27
176,33,203,27
177,33,203,27
178,33,195,27
179,33,179,27
180,33,179,27
181,33,179,27
182,33,179,27
183,33,179,27
184,33,179,27
185,33,179,27
186,33,179,27
187,33,179,27
188,33,179,27
189,33,179,27
190,33,179,27
191,33,179,27
192,33,179,27
193,33,179,27
194,33,179,27
195,33,177,27
196,33,171,27
197,33,171,27
198,33,171,27
199,33,171,27
200,33,171,27
201,33,171,27
202,33,171,27
203,33,171,27
204,33,171,27
205,33,171,27
206,33,171,27
207,33,171,27
208,33,171,27
209,33,171,27
210,33,171,27
211,33,171,27
212,33,171,27
213,33,171,27
214,33,171,27
215,33,171,27
216,33,168,27
217,33,148,27
218,33,147,27
219,33,147,27
220,33,147,27
221,33,147,27
222,33,147,27
223,33,147,27
224,33,147,27
225,33,147,27
226,33,147,27
227,33,147,27
228,33,147,27
229,33,147,27
230,33,147,27
231,33,147,27
232,33,147,27
233,33,147,27
234,33,147,27
235,33,147,27
236,33,147,27
237,33,147,27
238,33,147,27
239,33,147,27
240,33,147,27
241,33,147,27
242,33,143,27
243,33,126,27
244,33,123,27
245,33,123,27
246,33,123,27
247,33,123,27
248,33,123,27
249,33,123,27
250,33,123,27
251,33,123,27
252,33,123,27
253,33,123,27
254,33,123,27
255,57,123,27
256,57,123,27
257,57,123,27
258,57,123,27
259,57,123,27
260,57,123,27
261,57,123,27
262,57,123,27
263,57,123,27
264,57,123,27
265,57,123,27
266,57,123,27
267,57,123,27
268,57,123,27
269,57,123,27
270,57,123,27
271,57,123,27
272,57,123,27
273,57,119,27
274,57,114,27
275,57,99,27
276,57,93,27
277,57,93,27
278,57,93,27
279,57,93,27
280,57,93,27
281,57,93,27
282,57,93,27
283,57,93,27
284,57,93,27
285,57,93,27
286,57,93,27
287,57,93,27
288,57,93,27
289,57,93,27
290,57,93,27
291,57,93,27
292,57,93,27
293,57,93,27
294,57,93,27
295,57,93,27
296,57,93,27
297,57,93,27
298,57,93,27
299,57,93,27
300,57,93,27
301,57,93,27
302,57,93,27
303,57,93,27
304,57,93,27
305,57,93,27
306,57,93,27
307,57,93,27
308,57,93,27
309,57,93,27
310,57,93,27
311,57,93,27
312,57,93,27
313,57,93,27
314,57,93,27
315,57,92,27
316,57,89,27
317,57,87,27
318,57,82,27
319,57,81,27
320,57,81,27
321,57,81,27
322,57,81,27
323,57,81,27
324,57,81,27
325,57,81,27
326,57,81,27
327,57,81,27
328,57,81,27
329,57,81,27
330,57,81,27
331,57,81,27
332,57,81,27
333,57,81,27
334,57,81,27
335,57,81,27
336,57,81,27
337,57,81,27
338,57,81,27
339,57,81,27
340,57,81,27
341,57,81,27
342,57,81,27
343,57,81,27
344,57,81,27
345,57,81,27
346,57,81,27
347,57,81,27
348,57,81,27
349,57,81,27
350,57,81,27
351,57,81,27
352,57,81,27
353,57,81,27
354,57,81,27
355,57,81,27
356,57,81,27
357,57,81,27
358,57,81,27
359,57,81,27
360,57,81,27
361,57,81,27
362,57,81,27
363,57,81,27
364,57,81,27
365,57,81,27
366,57,81,27
367,57,81,27
368,57,81,27
369,57,81,27
370,57,81,27
371,57,81,27
372,57,81,27
373,57,81,27
374,81,81,27
375,81,81,27
376,81,81,27
377,81,81,27
378,81,81,27
379,81,81,27
380,81,81,27
381,81,81,27
382,81,81,27
383,81,81,27
384,81,81,27
385,81,81,27
386,81,81,27
387,81,81,27
388,81,81,27
389,81,81,27
390,81,81,27
391,81,81,27
392,81,81,27
393,81,81,27
394,81,81,27
395,81,81,27
396,81,81,27
397,81,81,27
398,81,81,27
399,81,81,27
400,81,81,27
401,81,81,27
402,81,81,27
403,81,81,27
404,81,81,27
405,81,81,27
406,81,81,27
407,81,81,27
408,81,81,27
409,81,81,27
410,81,81,27
411,81,81,27
412,81,81,27
413,81,81,27
414,81,81,27
415,81,81,27
416,81,81,27
417,81,81,27
418,81,81,27
419,81,81,27
420,81,81,27
421,81,81,27
422,81,81,27
423,81,81,27
424,81,81,27
425,81,81,27
426,81,81,27
427,81,81,27
428,81,81,27
429,81,81,27
430,81,81,27
431,81,81,27
432,81,81,27
433,81,81,27
434,81,81,27
435,81,81,27
436,81,81,27
437,81,81,27
438,81,81,27
439,81,81,27
440,81,81,27
441,81,81,27
442,81,81,27
443,81,81,27
444,81,81,27
445,81,81,27
446,81,81,27
447,81,81,27
448,81,81,27
449,81,81,27
450,81,81,27
451,81,81,27
452,81,81,28
453,81,81,28
454,81,81,29
455,81,81,28
456,81,81,28
457,81,81,28
458,81,81,28
459,81,81,28
460,81,81,28
461,81,81,29
462,81,81,29
463,81,79,29
464,81,76,29
465,81,73,29
466,81,72,29
467,81,68,29
468,81,63,28
469,81,60,29
470,81,59,29
471,81,57,29
472,81,57,29
473,81,57,29
474,81,57,29
475,81,57,29
476,81,57,29
477,81,57,29
478,81,57,29
479,81,57,29
480,81,57,29
481,81,57,29
482,81,57,29
483,81,57,29
484,81,57,29
485,81,57,29
486,81,57,29
487,81,57,29
488,81,57,29
489,81,57,29
490,81,57,29
491,81,57,29
492,81,57,29
493,81,57,29
494,81,57,30
495,81,57,29
496,81,57,29
497,81,57,29
498,81,57,29
499,81,57,29
500,81,57,29
501,81,57,29
502,81,57,29
503,81,57,29
504,93,57,29
505,93,57,29
506,93,57,29
507,93,57,29
508,93,57,29
509,93,57,29
510,93,57,29
511,93,57,29
512,93,57,29
513,93,57,29
514,93,57,29
515,93,57,29
516,93,57,29
517,93,57,29
518,93,57,29
519,93,57,29
520,93,57,29
521,93,57,29
522,93,57,29
523,93,57,29
524,93,57,29
525,93,57,29
526,93,57,29
527,93,57,29
528,93,57,29
529,93,57,29
530,93,57,29
531,93,57,29
532,93,57,29
533,93,57,29
534,93,57,29
535,93,57,29
536,93,57,29
537,93,57,29
538,93,57,29
539,93,57,30
540,93,57,30
541,93,57,30
542,93,57,30
543,123,57,30
544,123,57,30
545,123,57,30
546,123,57,30
547,123,57,30
548,123,57,30
549,123,57,31
550,123,57,31
551,123,57,31
552,123,57,30
553,123,57,31
554,123,57,31
555,123,57,31
556,123,57,30
557,123,57,31
558,123,57,31
559,123,57,31
560,123,57,31
561,123,57,30
562,123,57,31
563,123,57,31
564,123,57,31
565,123,57,31
566,123,57,31
567,123,57,31
568,123,57,31
569,123,57,31
570,123,57,31
571,123,57,31
572,123,57,31
573,147,57,31
574,147,57,31
575,147,57,31
576,147,57,31
577,147,57,31
578,147,57,31
579,147,57,31
580,147,57,31
581,147,57,31
582,147,57,31
583,147,57,31
584,147,57,31
585,147,57,31
586,147,57,31
587,147,56,31
588,147,54,31
589,147,53,31
590,147,50,31
591,147,48,31
592,147,47,31
593,147,45,31
594,147,44,31
595,147,42,31
596,147,40,31
597,171,40,31
598,171,38,31
599,171,36,32
600,171,36,32
601,171,35,32
602,171,34,32
603,171,33,32
604,171,33,32
605,171,33,32
606,171,33,32
607,171,33,32
608,171,33,32
609,171,33,32
610,171,33,32
611,171,33,32
612,171,33,32
613,171,33,32
614,171,33,32
615,171,33,32
616,179,33,32
617,179,33,32
618,179,33,32
619,179,33,32
620,179,33,32
621,179,33,32
622,179,33,32
623,179,33,32
624,179,33,32
625,179,33,32
626,179,33,32
627,179,33,32
628,179,33,32
629,179,33,32
630,179,33,32
631,179,33,32
632,203,33,32
633,203,33,32
634,203,33,32
635,203,33,32
636,203,33,32
637,203,33,32
638,203,33,32
639,203,33,32
640,203,33,32
641,203,33,32
642,203,33,32
643,203,33,32
644,203,33,32
645,203,33,32
646,251,33,32
647,251,33,32
648,251,33,32
649,251,33,32
650,251,33,32
651,251,33,32
652,251,33,32
653,251,33,32
654,251,33,32
655,251,33,32
656,251,33,32
657,251,33,32
658,251,33,32
659,251,33,32
660,251,33,32
661,251,33,32
662,251,33,32
663,251,33,32
664,251,33,33
665,251,33,32
666,251,33,32
667,257,33,32
668,257,33,32
669,257,33,33
670,257,33,33
671,257,33,33
672,257,33,33
673,257,33,33
674,257,33,33
675,257,33,33
676,305,33,33
677,305,33,33
678,305,33,33
679,305,33,33
680,305,33,33
681,305,33,33
682,305,33,33
683,341,33,33
684,341,33,33
685,341,33,33
686,341,33,33
687,341,33,33
688,341,33,33
689,341,33,33
690,365,33,33
691,365,33,33
692,365,33,33
693,365,33,33
694,365,33,33
695,365,33,33
696,389,33,33
697,389,33,33
698,389,33,33
699,389,33,33
700,389,33,33
701,437,33,33
702,437,33,33
703,437,33,33
704,437,33,33
705,437,33,33
706,461,33,33
707,461,33,33
708,461,33,33
709,461,33,33
710,461,33,33
711,461,33,33
712,461,33,33
713,461,33,33
714,485,33,33
715,485,33,33
716,485,33,33
717,485,33,33
718,515,33,33
719,515,33,33
720,515,33,33
721,587,33,33
722,587,33,33
723,587,33,33
724,619,33,33
725,619,33,33
726,619,33,33
727,619,33,33
728,619,33,33
729,619,33,33
730,691,33,33
731,691,33,33
732,739,33,33
733,739,33,33
734,739,33,33
735,739,33,33
736,739,33,33
737,751,33,33
738,751,33,33
739,751,33,33
740,751,33,33
741,751,33,33
742,751,33,33
743,751,33,33
744,751,33,33
745,751,33,33
746,751,33,33
747,751,33,33
748,751,33,33
749,751,33,33
750,751,33,33
751,751,33,33
752,751,33,33
753,751,33,33
754,751,33,33
755,751,33,33
756,751,33,33
757,751,33,33
758,751,33,33
759,751,33,33
760,751,33,33
761,751,33,33
762,751,33,33
763,751,33,33
764,751,33,33
765,751,33,33
766,751,33,33
767,751,33,33
768,751,33,33
769,751,33,33
770,751,33,33
771,751,33,33
772,751,33,33
773,751,33,33
774,751,33,33
775,751,33,33
776,751,33,33
777,751,33,33
778,751,33,33
779,751,33,33
780,751,33,33
781,751,33,33
782,751,33,33
783,751,33,33
784,751,33,33
785,751,33,33
786,751,33,33
787,751,33,33
788,751,33,33
789,751,33,33
790,751,33,33
791,751,33,33
792,751,33,33
793,751,33,33
794,751,33,33
795,751,33,33
796,751,33,33
797,751,33,33
798,751,33,33
799,751,33,33
800,751,33,33


==> figures/low_rank/ecut_16/rs_2.0_beta_2.0.dat <==
steps,mL,mR,mT
1,147,751,147
2,147,751,147
3,147,751,147
4,147,751,147
5,171,751,147
6,171,751,147
7,171,751,147
8,171,751,147
9,171,751,147
10,171,751,147
11,171,751,147
12,171,751,147
13,171,751,147
14,171,751,147
15,171,751,147
16,171,751,147
17,171,751,147
18,171,751,147
19,171,751,147
20,171,751,153
21,171,751,154
22,171,751,159
23,179,751,168
24,179,751,170
25,179,751,171
26,179,751,171
27,179,751,171
28,179,751,171
29,179,751,171
30,179,751,171
31,179,751,171
32,179,751,171
33,179,751,171
34,179,751,171
35,179,751,171
36,179,751,171
37,179,751,171
38,203,751,171
39,203,751,171
40,203,751,171
41,203,751,171
42,203,751,171
43,203,751,171
44,203,751,171
45,203,751,171
46,203,751,171
47,203,751,171
48,203,751,171
49,203,751,171
50,251,751,171
51,251,751,171
52,251,751,171
53,251,751,171
54,251,751,171
55,251,751,171
56,251,751,171
57,251,751,171
58,251,751,171
59,251,751,171
60,251,751,171
61,251,751,171
62,251,751,171
63,251,751,171
64,251,751,171
65,251,751,171
66,251,751,171
67,251,751,171
68,251,751,171
69,251,751,171
70,257,751,171
71,257,751,171
72,257,739,171
73,257,739,171
74,257,739,171
75,257,739,171
76,257,739,171
77,257,739,171
78,257,691,171
79,305,691,171
80,305,691,171
81,305,623,171
82,305,619,171
83,305,619,171
84,305,619,171
85,305,619,171
86,341,619,171
87,341,619,171
88,341,587,171
89,341,587,171
90,341,587,171
91,341,573,171
92,365,515,171
93,365,515,171
94,365,515,171
95,365,509,171
96,365,485,171
97,365,485,171
98,389,485,171
99,389,485,171
100,389,466,171
101,389,461,171
102,389,461,171
103,437,461,171
104,437,461,171
105,437,461,171
106,437,461,171
107,437,461,171
108,461,461,172
109,461,461,173
110,461,457,173
111,461,437,175
112,461,437,175
113,461,437,176
114,461,437,176
115,461,437,177
116,485,428,177
117,485,394,177
118,485,389,177
119,515,389,177
120,515,389,178
121,515,389,178
122,515,389,178
123,587,385,179
124,587,368,179
125,587,365,179
126,619,365,179
127,619,365,179
128,619,365,179
129,619,364,179
130,619,357,179
131,691,343,179
132,691,341,179
133,739,341,179
134,739,341,179
135,739,341,179
136,739,341,179
137,739,341,179
138,751,334,179
139,751,316,179
140,751,305,179
141,751,305,179
142,751,305,179
143,751,305,179
144,751,305,179
145,751,305,179
146,751,302,179
147,751,299,179
148,751,280,179
149,751,268,179
150,751,258,179
151,751,257,179
152,751,257,179
153,751,257,179
154,751,257,179
155,751,257,179
156,751,257,179
157,751,257,179
158,751,255,179
159,751,253,179
160,751,253,179
161,751,251,179
162,751,251,179
163,751,251,179
164,751,251,179
165,751,251,179
166,751,251,179
167,751,251,179
168,751,251,179
169,751,251,179
170,751,251,179
171,751,251,179
172,751,251,179
173,751,251,179
174,751,251,179
175,751,251,179
176,751,251,179
177,751,251,180
178,751,251,180
179,751,251,180
180,751,251,180
181,751,251,180
182,751,250,182
183,751,249,182
184,751,247,182
185,751,237,185
186,751,231,185
187,751,222,185
188,751,212,186
189,751,207,186
190,751,203,189
191,751,203,189
192,751,203,190
193,751,203,192
194,751,203,193
195,751,203,194
196,751,203,196
197,751,203,197
198,751,203,198
199,751,203,200
200,751,203,200


==> figures/low_rank/ecut_16/rs_2.0_beta_8.0.dat <==
steps,mL,mR,mT
1,27,751,27
2,27,751,27
3,27,751,27
4,27,751,27
5,27,751,27
6,27,751,27
7,27,751,27
8,27,751,27
9,27,751,27
10,27,751,27
11,27,751,27
12,27,751,27
13,27,751,27
14,27,751,27
15,27,751,27
16,27,751,27
17,27,751,27
18,27,751,27
19,27,751,27
20,27,751,27
21,27,751,27
22,27,751,27
23,27,751,27
24,27,751,27
25,27,751,27
26,27,751,27
27,27,751,27
28,27,751,27
29,27,751,27
30,27,751,27
31,27,751,27
32,27,751,27
33,27,751,27
34,27,751,27
35,27,751,27
36,27,751,27
37,27,751,27
38,27,751,27
39,27,751,27
40,27,751,27
41,27,751,27
42,33,751,27
43,33,751,27
44,33,751,27
45,33,751,27
46,33,751,27
47,33,751,27
48,33,751,27
49,33,751,27
50,33,751,27
51,33,751,27
52,33,751,27
53,33,751,27
54,33,751,27
55,33,751,27
56,33,751,27
57,33,751,27
58,33,751,27
59,33,751,27
60,33,751,27
61,33,751,27
62,33,751,27
63,33,751,27
64,33,751,27
65,33,751,27
66,33,751,27
67,33,751,27
68,33,751,27
69,33,751,27
70,33,751,27
71,33,751,27
72,33,751,27
73,33,739,27
74,33,739,27
75,33,739,27
76,33,739,27
77,33,739,27
78,33,739,27
79,33,697,27
80,33,691,27
81,33,691,27
82,33,662,27
83,33,619,27
84,33,619,27
85,33,619,27
86,33,619,27
87,33,619,27
88,33,619,27
89,33,603,27
90,33,587,28
91,33,587,28
92,33,587,28
93,33,541,28
94,33,515,28
95,33,515,28
96,33,515,28
97,33,504,28
98,33,485,28
99,33,485,28
100,33,485,28
101,33,485,29
102,33,470,30
103,33,461,31
104,33,461,31
105,33,461,31
106,33,461,31
107,33,461,31
108,33,461,31
109,33,461,31
110,33,461,31
111,33,461,33
112,33,461,33
113,33,444,32
114,33,437,32
115,33,437,31
116,33,437,32
117,33,437,33
118,33,437,33
119,33,425,33
120,33,390,33
121,33,389,33
122,33,389,33
123,33,389,33
124,33,389,33
125,33,389,33
126,33,388,33
127,33,370,33
128,33,365,32
129,33,365,32
130,33,365,33
131,33,365,33
132,33,365,33
133,33,361,33
134,33,350,33
135,33,341,33
136,33,341,33
137,33,341,33
138,33,341,33
139,33,341,33
140,33,341,33
141,33,341,33
142,33,333,33
143,33,315,33
144,33,305,33
145,33,305,33
146,33,305,33
147,33,305,33
148,33,305,33
149,33,305,33
150,33,304,33
151,33,301,33
152,33,289,33
153,33,273,33
154,33,261,33
155,33,258,33
156,33,257,33
157,33,257,33
158,33,257,33
159,33,257,33
160,33,257,33
161,33,257,33
162,33,257,33
163,33,256,33
164,33,253,33
165,33,253,33
166,33,251,33
167,33,251,33
168,33,251,33
169,33,251,33
170,33,251,33
171,33,251,33
172,33,251,33
173,33,251,33
174,33,251,33
175,33,251,33
176,33,251,33
177,33,251,33
178,33,251,33
179,33,251,33
180,33,251,33
181,33,251,33
182,33,251,33
183,33,251,33
184,33,251,33
185,33,251,33
186,33,251,33
187,33,251,33
188,33,251,33
189,33,250,33
190,33,248,33
191,33,246,33
192,33,238,33
193,33,232,33
194,33,225,33
195,33,215,33
196,33,208,33
197,33,206,33
198,33,203,33
199,33,203,33
200,33,203,33
201,33,203,33
202,33,203,33
203,33,203,33
204,33,203,33
205,33,203,33
206,33,203,33
207,33,203,33
208,33,203,33
209,33,200,33
210,33,199,33
211,33,194,33
212,33,189,33
213,33,187,33
214,33,183,33
215,33,181,33
216,33,180,33
217,33,179,33
218,33,179,33
219,33,179,33
220,33,179,33
221,33,179,33
222,33,179,33
223,33,179,33
224,33,179,33
225,33,179,33
226,33,179,33
227,33,179,33
228,33,179,33
229,33,179,33
230,33,179,33
231,33,179,33
232,33,177,33
233,33,177,33
234,33,175,33
235,33,174,33
236,33,173,33
237,33,171,33
238,33,171,33
239,33,171,33
240,33,171,33
241,33,171,33
242,33,171,33
243,33,171,33
244,33,171,33
245,33,171,33
246,33,171,33
247,33,171,33
248,33,171,33
249,33,171,33
250,33,171,33
251,33,171,33
252,33,171,33
253,33,171,33
254,33,171,33
255,57,170,33
256,57,170,33
257,57,168,33
258,57,167,33
259,57,165,33
260,57,163,33
261,57,161,33
262,57,161,33
263,57,157,33
264,57,156,33
265,57,155,33
266,57,153,33
267,57,150,33
268,57,148,33
269,57,148,33
270,57,148,33
271,57,147,33
272,57,147,33
273,57,147,33
274,57,147,33
275,57,147,33
276,57,147,33
277,57,147,33
278,57,147,33
279,57,147,33
280,57,147,33
281,57,147,33
282,57,147,33
283,57,147,33
284,57,147,33
285,57,147,33
286,57,147,33
287,57,147,33
288,57,147,33
289,57,145,33
290,57,144,33
291,57,144,33
292,57,143,33
293,57,141,33
294,57,140,33
295,57,138,33
296,57,138,33
297,57,134,33
298,57,134,33
299,57,134,33
300,57,131,33
301,57,131,33
302,57,129,32
303,57,127,32
304,57,125,32
305,57,124,32
306,57,124,32
307,57,123,32
308,57,123,33
309,57,123,32
310,57,123,32
311,57,123,32
312,57,123,32
313,57,123,32
314,57,123,32
315,57,123,32
316,57,123,32
317,57,123,32
318,57,123,32
319,57,123,32
320,57,123,32
321,57,122,32
322,57,121,32
323,57,119,32
324,57,119,32
325,57,118,32
326,57,118,32
327,57,118,32
328,57,118,32
329,57,118,32
330,57,116,33
331,57,116,33
332,57,116,33
333,57,114,33
334,57,112,33
335,57,109,33
336,57,109,33
337,57,106,32
338,57,106,32
339,57,105,32
340,57,104,32
341,57,102,32
342,57,102,32
343,57,102,32
344,57,100,32
345,57,98,32
346,57,98,32
347,57,97,32
348,57,97,32
349,57,96,33
350,57,95,33
351,57,95,33
352,57,93,33
353,57,93,33
354,57,93,33
355,57,93,33
356,57,93,32
357,57,93,32
358,57,93,33
359,57,93,33
360,57,93,33
361,57,93,33
362,57,93,33
363,57,93,33
364,57,93,32
365,57,93,32
366,57,93,32
367,57,93,32
368,57,93,32
369,57,93,32
370,57,93,32
371,57,93,32
372,57,93,32
373,57,93,32
374,81,93,32
375,81,93,33
376,81,92,33
377,81,92,33
378,81,92,33
379,81,91,33
380,81,91,33
381,81,91,33
382,81,90,33
383,81,90,33
384,81,90,33
385,81,90,33
386,81,90,33
387,81,90,33
388,81,89,33
389,81,89,33
390,81,89,33
391,81,89,33
392,81,88,33
393,81,88,33
394,81,88,33
395,81,88,33
396,81,88,33
397,81,87,33
398,81,87,33
399,81,86,33
400,81,86,33
401,81,86,33
402,81,85,33
403,81,85,33
404,81,85,33
405,81,85,33
406,81,84,33
407,81,84,33
408,81,82,33
409,81,82,33
410,81,81,33
411,81,81,33
412,81,81,33
413,81,81,33
414,81,81,33
415,81,81,33
416,81,81,33
417,81,81,33
418,81,81,33
419,81,81,33
420,81,81,33
421,81,81,33
422,81,81,33
423,81,81,33
424,81,81,33
425,81,81,33
426,81,81,33
427,81,81,33
428,81,81,33
429,81,81,33
430,81,81,33
431,81,81,33
432,81,81,33
433,81,81,33
434,81,81,33
435,81,81,33
436,81,81,33
437,81,81,33
438,81,81,33
439,81,81,33
440,81,81,33
441,81,81,33
442,81,81,33
443,81,81,33
444,81,81,33
445,81,81,33
446,81,81,33
447,81,81,33
448,81,81,33
449,81,81,33
450,81,81,33
451,81,81,33
452,81,81,33
453,81,81,33
454,81,81,33
455,81,81,33
456,81,81,33
457,81,81,33
458,81,81,33
459,81,81,33
460,81,81,33
461,81,81,33
462,81,81,33
463,81,81,33
464,81,81,33
465,81,81,33
466,81,81,33
467,81,81,33
468,81,81,33
469,81,81,33
470,81,81,33
471,81,81,33
472,81,81,33
473,81,81,33
474,81,81,33
475,81,81,33
476,81,81,33
477,81,81,33
478,81,81,33
479,81,81,33
480,81,81,33
481,81,81,33
482,81,81,33
483,81,81,33
484,81,81,33
485,81,81,33
486,81,81,33
487,81,81,33
488,81,81,33
489,81,81,33
490,81,81,33
491,81,81,33
492,81,81,33
493,81,81,33
494,81,81,33
495,81,81,34
496,81,81,34
497,81,81,33
498,81,81,34
499,81,81,34
500,81,81,34
501,81,81,34
502,81,81,34
503,81,81,34
504,93,81,34
505,93,81,34
506,93,81,34
507,93,81,34
508,93,81,34
509,93,81,34
510,93,81,34
511,93,81,34
512,93,81,34
513,93,81,34
514,93,81,34
515,93,81,34
516,93,81,34
517,93,81,34
518,93,81,33
519,93,81,33
520,93,81,34
521,93,81,34
522,93,81,34
523,93,81,34
524,93,81,34
525,93,81,34
526,93,81,34
527,93,81,34
528,93,81,34
529,93,81,34
530,93,81,34
531,93,81,34
532,93,81,34
533,93,81,34
534,93,81,34
535,93,81,34
536,93,81,34
537,93,81,34
538,93,81,34
539,93,81,34
540,93,81,34
541,93,81,34
542,93,81,34
543,123,81,34
544,123,81,34
545,123,81,34
546,123,81,34
547,123,81,34
548,123,81,34
549,123,81,34
550,123,81,34
551,123,80,34
552,123,80,34
553,123,80,34
554,123,80,34
555,123,79,35
556,123,79,35
557,123,79,35
558,123,79,35
559,123,79,35
560,123,79,35
561,123,79,35
562,123,79,35
563,123,79,35
564,123,79,35
565,123,79,35
566,123,79,35
567,123,78,35
568,123,78,35
569,123,78,35
570,123,78,35
571,123,77,35
572,123,77,35
573,147,77,35
574,147,77,35
575,147,77,35
576,147,77,35
577,147,77,35
578,147,77,35
579,147,77,35
580,147,76,35
581,147,76,35
582,147,76,35
583,147,76,35
584,147,76,35
585,147,76,35
586,147,75,35
587,147,74,35
588,147,74,35
589,147,74,36
590,147,74,36
591,147,74,36
592,147,74,36
593,147,72,36
594,147,72,36
595,147,72,36
596,147,72,36
597,171,72,36
598,171,72,36
599,171,72,36
600,171,72,36
601,171,72,36
602,171,72,36
603,171,71,36
604,171,71,36
605,171,71,36
606,171,71,36
607,171,71,36
608,171,71,36
609,171,70,36
610,171,70,36
611,171,70,36
612,171,70,36
613,171,70,36
614,171,70,36
615,171,70,36
616,179,69,36
617,179,69,36
618,179,69,36
619,179,69,36
620,179,69,36
621,179,69,36
622,179,69,36
623,179,69,37
624,179,67,37
625,179,67,37
626,179,67,37
627,179,67,37
628,179,67,37
629,179,66,37
630,179,66,37
631,179,66,37
632,203,66,37
633,203,66,37
634,203,66,37
635,203,66,37
636,203,66,38
637,203,65,38
638,203,65,38
639,203,65,38
640,203,65,38
641,203,65,38
642,203,65,38
643,203,65,38
644,203,64,38
645,203,64,38
646,251,64,38
647,251,64,38
648,251,64,38
649,251,64,38
650,251,64,38
651,251,64,38
652,251,64,38
653,251,63,38
654,251,63,38
655,251,63,38
656,251,62,38
657,251,62,38
658,251,62,38
659,251,62,38
660,251,62,38
661,251,62,38
662,251,62,38
663,251,62,38
664,251,62,38
665,251,62,38
666,251,62,38
667,257,61,38
668,257,60,38
669,257,60,38
670,257,60,38
671,257,60,38
672,257,60,38
673,257,60,38
674,257,60,38
675,257,60,38
676,305,60,38
677,305,60,39
678,305,60,39
679,305,60,39
680,305,60,39
681,305,58,39
682,305,58,39
683,341,58,39
684,341,58,39
685,341,58,40
686,341,58,40
687,341,58,40
688,341,57,40
689,341,57,40
690,365,57,40
691,365,57,40
692,365,57,40
693,365,57,40
694,365,57,40
695,365,57,40
696,389,57,40
697,389,57,40
698,389,57,40
699,389,57,40
700,389,57,40
701,437,57,40
702,437,57,40
703,437,57,40
704,437,57,40
705,437,57,40
706,461,57,40
707,461,57,40
708,461,57,40
709,461,57,40
710,461,57,40
711,461,57,40
712,461,57,40
713,461,57,40
714,485,56,40
715,485,56,40
716,485,56,40
717,485,56,40
718,515,56,40
719,515,56,40
720,515,56,40
721,587,56,40
722,587,56,40
723,587,56,40
724,619,56,40
725,619,56,40
726,619,56,40
727,619,56,40
728,619,56,40
729,619,56,40
730,691,56,41
731,691,56,41
732,739,56,42
733,739,56,42
734,739,56,42
735,739,55,42
736,739,55,42
737,751,55,42
738,751,55,42
739,751,55,42
740,751,55,42
741,751,55,42
742,751,55,42
743,751,55,42
744,751,55,42
745,751,55,42
746,751,55,42
747,751,55,42
748,751,55,42
749,751,55,42
750,751,55,42
751,751,55,42
752,751,55,42
753,751,55,42
754,751,55,42
755,751,55,42
756,751,54,42
757,751,54,42
758,751,54,42
759,751,54,42
760,751,54,42
761,751,54,42
762,751,54,43
763,751,54,44
764,751,54,44
765,751,54,44
766,751,53,44
767,751,53,44
768,751,53,44
769,751,53,45
770,751,53,45
771,751,52,45
772,751,52,45
773,751,51,45
774,751,51,45
775,751,51,45
776,751,51,45
777,751,51,45
778,751,51,45
779,751,51,45
780,751,51,45
781,751,50,45
782,751,50,45
783,751,50,45
784,751,50,45
785,751,50,45
786,751,50,45
787,751,50,45
788,751,50,45
789,751,49,45
790,751,49,45
791,751,49,45
792,751,47,45
793,751,47,45
794,751,47,45
795,751,47,45
796,751,47,45
797,751,47,45
798,751,47,46
799,751,47,46
800,751,47,46


==> figures/low_rank/ecut_16/rs_4.0_beta_2.0.dat <==
steps,mL,mR,mT
1,147,751,147
2,147,751,147
3,147,751,147
4,147,751,147
5,171,751,147
6,171,751,147
7,171,751,147
8,171,751,147
9,171,751,147
10,171,751,152
11,171,751,161
12,171,751,167
13,171,751,171
14,171,751,171
15,171,751,171
16,171,751,171
17,171,751,171
18,171,751,171
19,171,751,171
20,171,751,171
21,171,751,171
22,171,751,171
23,179,751,171
24,179,751,171
25,179,751,171
26,179,751,171
27,179,751,171
28,179,751,171
29,179,751,171
30,179,751,171
31,179,751,171
32,179,751,171
33,179,751,171
34,179,751,171
35,179,751,171
36,179,751,171
37,179,751,171
38,203,751,171
39,203,751,171
40,203,751,171
41,203,751,171
42,203,751,171
43,203,751,171
44,203,751,171
45,203,751,171
46,203,751,171
47,203,751,172
48,203,751,171
49,203,751,171
50,251,751,171
51,251,751,171
52,251,751,172
53,251,751,173
54,251,751,174
55,251,751,174
56,251,751,174
57,251,751,174
58,251,751,174
59,251,751,174
60,251,751,174
61,251,751,175
62,251,751,176
63,251,751,176
64,251,751,177
65,251,751,178
66,251,751,178
67,251,751,178
68,251,751,178
69,251,751,178
70,257,751,178
71,257,751,178
72,257,751,178
73,257,751,178
74,257,751,179
75,257,751,179
76,257,751,179
77,257,751,180
78,257,751,181
79,305,751,180
80,305,751,181
81,305,751,181
82,305,744,181
83,305,739,182
84,305,739,182
85,305,739,183
86,341,739,184
87,341,739,184
88,341,739,186
89,341,739,186
90,341,704,186
91,341,691,186
92,365,691,187
93,365,689,187
94,365,663,187
95,365,628,190
96,365,619,191
97,365,619,192
98,389,619,194
99,389,619,194
100,389,619,196
101,389,619,197
102,389,614,197
103,437,598,198
104,437,589,199
105,437,587,199
106,437,585,200
107,437,572,201
108,461,547,202
109,461,527,202
110,461,516,203
111,461,515,203
112,461,514,205
113,461,509,205
114,461,499,205
115,461,489,206
116,485,486,207
117,485,485,207
118,485,484,207
119,515,482,209
120,515,474,210
121,515,465,210
122,515,462,211
123,587,461,213
124,587,461,215
125,587,461,215
126,619,461,215
127,619,461,217
128,619,461,218
129,619,461,220
130,619,461,221
131,691,460,223
132,691,456,224
133,739,450,225
134,739,445,226
135,739,439,226
136,739,437,228
137,739,437,229
138,751,435,230
139,751,434,231
140,751,428,233
141,751,421,235
142,751,416,236
143,751,404,237
144,751,396,237
145,751,392,237
146,751,391,237
147,751,389,238
148,751,389,238
149,751,388,239
150,751,387,240
151,751,384,242
152,751,378,242
153,751,373,243
154,751,369,243
155,751,366,244
156,751,366,244
157,751,363,244
158,751,362,247
159,751,360,247
160,751,360,247
161,751,354,248
162,751,351,249
163,751,346,249
164,751,344,250
165,751,341,250
166,751,341,250
167,751,341,250
168,751,340,250
169,751,336,250
170,751,334,251
171,751,330,251
172,751,325,251
173,751,321,251
174,751,318,251
175,751,314,251
176,751,312,251
177,751,309,251
178,751,308,251
179,751,307,251
180,751,305,251
181,751,305,251
182,751,302,251
183,751,298,251
184,751,296,251
185,751,293,252
186,751,289,252
187,751,287,253
188,751,283,253
189,751,281,253
190,751,280,254
191,751,276,254
192,751,273,255
193,751,272,256
194,751,270,256
195,751,266,256
196,751,264,256
197,751,263,256
198,751,262,257
199,751,262,257
200,751,259,258


==> figures/low_rank/ecut_16/rs_4.0_beta_8.0.dat <==
steps,mL,mR,mT
1,27,751,27
2,27,751,27
3,27,751,27
4,27,751,27
5,27,751,27
6,27,751,27
7,27,751,27
8,27,751,27
9,27,751,27
10,27,751,27
11,27,751,27
12,27,751,27
13,27,751,27
14,27,751,27
15,27,751,27
16,27,751,27
17,27,751,27
18,27,751,27
19,27,751,27
20,27,751,27
21,27,751,27
22,27,751,27
23,27,751,27
24,27,751,27
25,27,751,27
26,27,751,27
27,27,751,27
28,27,751,27
29,27,751,27
30,27,751,27
31,27,751,27
32,27,751,27
33,27,751,27
34,27,751,27
35,27,751,27
36,27,751,27
37,27,751,27
38,27,751,27
39,27,751,27
40,27,751,27
41,27,751,27
42,33,751,29
43,33,751,29
44,33,751,29
45,33,751,29
46,33,751,30
47,33,751,30
48,33,751,30
49,33,751,30
50,33,751,30
51,33,751,30
52,33,751,30
53,33,751,30
54,33,751,30
55,33,751,30
56,33,751,29
57,33,751,30
58,33,751,30
59,33,751,29
60,33,751,30
61,33,751,30
62,33,751,30
63,33,751,31
64,33,751,30
65,33,751,31
66,33,751,31
67,33,751,31
68,33,751,32
69,33,751,32
70,33,751,32
71,33,751,32
72,33,751,32
73,33,751,32
74,33,751,32
75,33,751,31
76,33,751,32
77,33,751,32
78,33,751,32
79,33,751,32
80,33,751,32
81,33,751,32
82,33,751,32
83,33,751,32
84,33,739,32
85,33,739,32
86,33,739,32
87,33,739,32
88,33,739,32
89,33,739,32
90,33,739,32
91,33,736,32
92,33,699,32
93,33,691,32
94,33,691,32
95,33,689,32
96,33,658,31
97,33,628,32
98,33,619,32
99,33,619,32
100,33,619,33
101,33,619,33
102,33,619,32
103,33,619,32
104,33,615,33
105,33,600,33
106,33,589,33
107,33,587,33
108,33,587,33
109,33,577,33
110,33,558,33
111,33,540,33
112,33,520,33
113,33,515,33
114,33,515,33
115,33,513,33
116,33,506,33
117,33,498,33
118,33,488,33
119,33,485,33
120,33,485,33
121,33,484,33
122,33,482,33
123,33,475,33
124,33,467,33
125,33,463,33
126,33,461,33
127,33,461,33
128,33,461,33
129,33,461,33
130,33,461,33
131,33,461,33
132,33,461,33
133,33,461,33
134,33,460,33
135,33,460,33
136,33,453,33
137,33,448,33
138,33,443,33
139,33,437,33
140,33,437,33
141,33,437,33
142,33,435,33
143,33,434,33
144,33,427,33
145,33,422,33
146,33,419,33
147,33,408,33
148,33,398,33
149,33,394,33
150,33,391,33
151,33,391,33
152,33,389,33
153,33,389,33
154,33,387,33
155,33,387,33
156,33,382,33
157,33,377,33
158,33,372,33
159,33,370,33
160,33,367,33
161,33,366,33
162,33,364,33
163,33,362,33
164,33,362,33
165,33,359,33
166,33,355,33
167,33,353,33
168,33,350,33
169,33,345,33
170,33,343,33
171,33,341,33
172,33,341,33
173,33,341,33
174,33,338,33
175,33,336,33
176,33,331,33
177,33,328,33
178,33,324,33
179,33,322,33
180,33,319,33
181,33,316,33
182,33,314,33
183,33,308,33
184,33,308,33
185,33,307,33
186,33,306,33
187,33,304,33
188,33,303,33
189,33,298,33
190,33,297,33
191,33,295,33
192,33,293,33
193,33,288,33
194,33,287,33
195,33,283,33
196,33,281,33
197,33,279,33
198,33,277,33
199,33,274,33
200,33,273,33
201,33,273,33
202,33,269,33
203,33,266,33
204,33,265,33
205,33,263,33
206,33,263,33
207,33,262,33
208,33,261,33
209,33,259,33
210,33,257,33
211,33,256,33
212,33,256,33
213,33,256,33
214,33,256,33
215,33,255,33
216,33,255,33
217,33,253,33
218,33,252,33
219,33,252,33
220,33,252,33
221,33,251,33
222,33,251,33
223,33,251,33
224,33,251,33
225,33,251,33
226,33,250,33
227,33,250,33
228,33,250,33
229,33,249,33
230,33,249,33
231,33,248,33
232,33,247,33
233,33,246,33
234,33,245,33
235,33,245,33
236,33,245,33
237,33,245,33
238,33,241,33
239,33,240,33
240,33,240,33
241,33,239,33
242,33,238,33
243,33,237,33
244,33,237,33
245,33,235,33
246,33,232,33
247,33,232,33
248,33,231,33
249,33,230,33
250,33,226,33
251,33,225,33
252,33,224,33
253,33,224,33
254,33,224,33
255,57,222,35
256,57,220,35
257,57,219,35
258,57,215,36
259,57,215,35
260,57,214,35
261,57,214,36
262,57,213,36
263,57,210,36
264,57,210,36
265,57,208,35
266,57,208,36
267,57,207,35
268,57,207,35
269,57,206,35
270,57,205,35
271,57,204,36
272,57,203,35
273,57,202,35
274,57,202,35
275,57,202,35
276,57,201,34
277,57,199,34
278,57,197,35
279,57,196,35
280,57,196,34
281,57,196,35
282,57,196,35
283,57,196,35
284,57,194,35
285,57,193,36
286,57,193,36
287,57,191,36
288,57,190,37
289,57,190,37
290,57,190,37
291,57,190,37
292,57,190,37
293,57,189,37
294,57,187,37
295,57,187,37
296,57,186,37
297,57,186,38
298,57,185,38
299,57,184,38
300,57,183,37
301,57,183,38
302,57,181,38
303,57,181,38
304,57,181,38
305,57,181,38
306,57,181,38
307,57,181,39
308,57,178,40
309,57,178,40
310,57,178,41
311,57,177,41
312,57,177,40
313,57,177,40
314,57,175,40
315,57,175,40
316,57,175,40
317,57,174,41
318,57,173,41
319,57,173,41
320,57,173,41
321,57,173,41
322,57,172,41
323,57,171,41
324,57,171,41
325,57,170,41
326,57,169,42
327,57,169,41
328,57,169,41
329,57,169,41
330,57,169,41
331,57,169,41
332,57,169,41
333,57,169,41
334,57,169,41
335,57,169,41
336,57,168,41
337,57,168,41
338,57,167,41
339,57,166,42
340,57,166,42
341,57,166,42
342,57,165,42
343,57,164,42
344,57,163,42
345,57,162,43
346,57,162,43
347,57,162,44
348,57,162,43
349,57,160,44
350,57,160,44
351,57,160,44
352,57,160,44
353,57,159,44
354,57,157,44
355,57,157,44
356,57,157,44
357,57,157,44
358,57,156,44
359,57,156,44
360,57,154,44
361,57,154,44
362,57,154,44
363,57,153,44
364,57,153,44
365,57,153,44
366,57,151,45
367,57,151,46
368,57,151,46
369,57,151,46
370,57,151,46
371,57,151,46
372,57,151,46
373,57,150,46
374,81,150,46
375,81,150,46
376,81,148,46
377,81,147,45
378,81,147,46
379,81,146,46
380,81,146,46
381,81,145,46
382,81,145,46
383,81,145,46
384,81,144,47
385,81,144,47
386,81,144,47
387,81,144,47
388,81,143,47
389,81,142,48
390,81,142,48
391,81,142,48
392,81,142,49
393,81,142,48
394,81,142,48
395,81,142,48
396,81,142,48
397,81,142,49
398,81,141,48
399,81,140,49
400,81,138,49
401,81,138,48
402,81,138,49
403,81,138,49
404,81,138,48
405,81,138,49
406,81,138,50
407,81,138,49
408,81,138,50
409,81,137,51
410,81,137,51
411,81,136,50
412,81,136,51
413,81,136,51
414,81,135,50
415,81,135,51
416,81,135,51
417,81,135,51
418,81,134,51
419,81,134,50
420,81,134,50
421,81,133,51
422,81,132,51
423,81,131,51
424,81,131,51
425,81,131,51
426,81,131,51
427,81,130,52
428,81,130,51
429,81,130,52
430,81,130,52
431,81,130,52
432,81,128,52
433,81,128,52
434,81,127,53
435,81,127,53
436,81,127,53
437,81,127,53
438,81,126,53
439,81,126,53
440,81,125,53
441,81,125,53
442,81,125,53
443,81,125,53
444,81,123,53
445,81,123,52
446,81,123,53
447,81,122,53
448,81,122,53
449,81,122,52
450,81,122,53
451,81,122,52
452,81,122,52
453,81,122,52
454,81,122,52
455,81,120,52
456,81,120,53
457,81,120,53
458,81,120,53
459,81,119,54
460,81,119,54
461,81,119,54
462,81,119,54
463,81,119,54
464,81,119,54
465,81,119,55
466,81,119,55
467,81,119,54
468,81,118,53
469,81,116,54
470,81,116,54
471,81,116,53
472,81,116,54
473,81,116,54
474,81,116,54
475,81,115,54
476,81,115,54
477,81,115,54
478,81,115,55
479,81,115,55
480,81,115,55
481,81,114,55
482,81,114,55
483,81,114,55
484,81,114,55
485,81,114,55
486,81,113,55
487,81,113,55
488,81,113,54
489,81,113,54
490,81,113,56
491,81,113,56
492,81,111,56
493,81,111,56
494,81,110,56
495,81,110,55
496,81,110,55
497,81,110,55
498,81,109,56
499,81,109,56
500,81,109,56
501,81,109,56
502,81,108,56
503,81,108,56
504,93,108,56
505,93,108,57
506,93,108,57
507,93,108,57
508,93,108,56
509,93,108,56
510,93,108,57
511,93,108,56
512,93,108,57
513,93,107,56
514,93,107,57
515,93,107,56
516,93,105,56
517,93,105,57
518,93,105,57
519,93,105,57
520,93,105,57
521,93,105,57
522,93,105,57
523,93,105,57
524,93,105,57
525,93,105,57
526,93,105,57
527,93,105,58
528,93,105,58
529,93,103,58
530,93,103,58
531,93,103,58
532,93,103,58
533,93,103,58
534,93,103,58
535,93,102,58
536,93,102,58
537,93,102,59
538,93,102,59
539,93,101,59
540,93,101,59
541,93,101,59
542,93,101,59
543,123,101,59
544,123,101,59
545,123,101,59
546,123,101,59
547,123,100,59
548,123,100,59
549,123,100,59
550,123,100,59
551,123,100,59
552,123,100,59
553,123,99,59
554,123,99,59
555,123,99,59
556,123,99,60
557,123,99,60
558,123,99,60
559,123,99,60
560,123,99,60
561,123,99,60
562,123,99,60
563,123,98,60
564,123,98,60
565,123,98,60
566,123,98,60
567,123,98,61
568,123,97,61
569,123,97,61
570,123,97,61
571,123,96,62
572,123,96,62
573,147,96,61
574,147,95,62
575,147,95,62
576,147,95,62
577,147,95,62
578,147,95,62
579,147,95,62
580,147,95,62
581,147,95,62
582,147,95,62
583,147,95,62
584,147,95,62
585,147,95,62
586,147,95,62
587,147,95,62
588,147,95,62
589,147,94,62
590,147,94,63
591,147,94,63
592,147,94,63
593,147,94,63
594,147,94,63
595,147,94,63
596,147,94,63
597,171,94,63
598,171,94,63
599,171,94,63
600,171,94,64
601,171,94,64
602,171,94,64
603,171,94,64
604,171,94,64
605,171,94,64
606,171,93,64
607,171,93,64
608,171,93,64
609,171,93,64
610,171,93,64
611,171,93,64
612,171,93,64
613,171,93,64
614,171,93,64
615,171,93,64
616,179,93,64
617,179,93,64
618,179,93,64
619,179,93,64
620,179,93,65
621,179,92,65
622,179,92,65
623,179,92,65
624,179,91,65
625,179,91,65
626,179,91,65
627,179,91,65
628,179,91,65
629,179,91,66
630,179,90,65
631,179,90,65
632,203,90,65
633,203,90,65
634,203,90,65
635,203,89,66
636,203,89,66
637,203,89,66
638,203,89,66
639,203,89,66
640,203,89,66
641,203,88,66
642,203,88,66
643,203,88,66
644,203,88,66
645,203,88,66
646,251,88,66
647,251,88,66
648,251,88,66
649,251,88,66
650,251,88,66
651,251,88,66
652,251,88,66
653,251,88,66
654,251,88,66
655,251,88,66
656,251,88,66
657,251,88,66
658,251,88,66
659,251,88,67
660,251,88,66
661,251,88,67
662,251,88,67
663,251,88,66
664,251,88,67
665,251,87,67
666,251,87,66
667,257,87,67
668,257,87,67
669,257,86,66
670,257,85,67
671,257,85,68
672,257,85,68
673,257,85,68
674,257,85,68
675,257,85,68
676,305,85,68
677,305,85,68
678,305,85,68
679,305,85,69
680,305,85,69
681,305,85,68
682,305,85,68
683,341,85,68
684,341,85,68
685,341,85,68
686,341,85,69
687,341,85,69
688,341,85,69
689,341,85,69
690,365,85,69
691,365,85,69
692,365,85,70
693,365,85,70
694,365,85,70
695,365,85,71
696,389,85,71
697,389,85,71
698,389,85,71
699,389,85,71
700,389,85,71
701,437,85,71
702,437,84,71
703,437,84,71
704,437,84,71
705,437,84,71
706,461,84,71
707,461,84,71
708,461,83,71
709,461,83,71
710,461,83,71
711,461,83,71
712,461,82,71
713,461,82,71
714,485,82,71
715,485,82,71
716,485,82,71
717,485,82,71
718,515,82,71
719,515,82,71
720,515,82,71
721,587,82,71
722,587,82,71
723,587,82,71
724,619,82,71
725,619,82,72
726,619,82,72
727,619,82,72
728,619,82,72
729,619,82,72
730,691,81,72
731,691,81,72
732,739,81,72
733,739,81,72
734,739,81,72
735,739,81,72
736,739,81,72
737,751,81,72
738,751,81,73
739,751,81,73
740,751,81,73
741,751,81,73
742,751,81,73
743,751,81,73
744,751,81,73
745,751,81,73
746,751,81,73
747,751,81,73
748,751,81,73
749,751,81,73
750,751,81,73
751,751,81,73
752,751,81,73
753,751,81,73
754,751,81,73
755,751,81,73
756,751,80,73
757,751,80,74
758,751,80,74
759,751,80,74
760,751,80,74
761,751,80,74
762,751,80,74
763,751,80,74
764,751,80,74
765,751,80,74
766,751,80,74
767,751,80,74
768,751,79,74
769,751,79,74
770,751,79,74
771,751,79,74
772,751,79,74
773,751,79,74
774,751,79,74
775,751,79,74
776,751,79,75
777,751,79,75
778,751,79,75
779,751,79,75
780,751,79,75
781,751,79,75
782,751,79,75
783,751,79,75
784,751,79,75
785,751,79,76
786,751,79,76
787,751,79,76
788,751,79,76
789,751,79,76
790,751,79,76
791,751,79,76
792,751,79,76
793,751,79,77
794,751,79,77
795,751,79,77
796,751,79,77
797,751,79,77
798,751,79,77
799,751,78,77
800,751,77,77


==> figures/low_rank/ecut_21/rs_0.5_beta_2.0.dat <==
steps,mL,mR,mT
1,147,1189,147
2,147,1189,147
3,147,1189,147
4,147,1189,147
5,171,1189,147
6,171,1189,147
7,171,1189,147
8,171,1189,147
9,171,1189,147
10,171,1189,147
11,171,1189,147
12,171,1189,147
13,171,1189,147
14,171,1189,147
15,171,1189,147
16,171,1189,147
17,171,1189,147
18,171,1189,147
19,171,1189,147
20,171,1189,147
21,171,1189,147
22,171,1189,147
23,179,1189,147
24,179,1189,147
25,179,1189,147
26,179,1189,147
27,179,1189,147
28,179,1189,147
29,179,1189,147
30,179,1189,147
31,179,1189,147
32,179,1189,147
33,179,1189,147
34,179,1189,147
35,179,1189,147
36,179,1189,147
37,179,1189,147
38,203,1189,147
39,203,1189,147
40,203,1189,147
41,203,1189,147
42,203,1189,147
43,203,1189,147
44,203,1189,147
45,203,1189,147
46,203,1189,147
47,203,1189,147
48,203,1189,147
49,203,1189,147
50,251,1141,147
51,251,1099,147
52,251,1045,147
53,251,1021,147
54,251,1021,147
55,251,1021,147
56,251,949,147
57,251,925,147
58,251,925,147
59,251,895,147
60,251,892,147
61,251,847,147
62,251,799,147
63,251,799,147
64,251,751,147
65,251,751,147
66,251,739,147
67,251,739,147
68,251,739,147
69,251,739,147
70,257,739,147
71,257,691,147
72,257,691,147
73,257,630,147
74,257,619,147
75,257,619,147
76,257,619,147
77,257,619,147
78,257,619,147
79,305,587,148
80,305,587,149
81,305,587,149
82,305,515,151
83,305,515,153
84,305,515,158
85,305,511,162
86,341,485,166
87,341,485,166
88,341,485,170
89,341,463,171
90,341,461,171
91,341,461,171
92,365,461,171
93,365,461,171
94,365,461,171
95,365,461,171
96,365,461,171
97,365,461,171
98,389,437,171
99,389,437,171
100,389,437,171
101,389,437,171
102,389,437,171
103,437,389,171
104,437,389,171
105,437,389,171
106,437,389,171
107,437,389,171
108,461,371,171
109,461,365,171
110,461,365,171
111,461,365,171
112,461,365,171
113,461,365,171
114,461,353,171
115,461,341,171
116,485,341,171
117,485,341,171
118,485,341,171
119,515,341,171
120,515,341,171
121,515,305,171
122,515,305,171
123,587,305,171
124,587,305,171
125,587,305,171
126,619,305,171
127,619,305,171
128,619,305,171
129,619,257,171
130,619,257,171
131,691,257,171
132,691,257,171
133,739,257,171
134,739,257,171
135,739,257,171
136,739,257,171
137,739,251,171
138,751,251,171
139,751,251,171
140,799,251,171
141,847,251,171
142,847,251,171
143,895,251,171
144,895,251,171
145,925,251,171
146,949,251,171
147,949,251,171
148,1021,251,171
149,1021,251,171
150,1021,251,171
151,1045,251,171
152,1141,251,171
153,1189,251,171
154,1189,251,171
155,1189,251,171
156,1189,251,171
157,1189,251,171
158,1189,251,171
159,1189,208,171
160,1189,203,171
161,1189,203,171
162,1189,203,171
163,1189,203,171
164,1189,203,171
165,1189,203,171
166,1189,203,171
167,1189,203,171
168,1189,203,171
169,1189,203,171
170,1189,203,171
171,1189,203,171
172,1189,191,171
173,1189,179,171
174,1189,179,171
175,1189,179,171
176,1189,179,171
177,1189,179,171
178,1189,179,171
179,1189,179,171
180,1189,179,171
181,1189,179,171
182,1189,179,171
183,1189,179,171
184,1189,179,171
185,1189,179,171
186,1189,179,171
187,1189,179,171
188,1189,178,171
189,1189,171,171
190,1189,171,171
191,1189,171,171
192,1189,171,171
193,1189,171,171
194,1189,171,171
195,1189,171,171
196,1189,171,171
197,1189,171,171
198,1189,171,171
199,1189,171,171
200,1189,171,171


==> figures/low_rank/ecut_21/rs_0.5_beta_8.0.dat <==
steps,mL,mR,mT
1,27,1189,27
2,27,1189,27
3,27,1189,27
4,27,1189,27
5,27,1189,27
6,27,1189,27
7,27,1189,27
8,27,1189,27
9,27,1189,27
10,27,1189,27
11,27,1189,27
12,27,1189,27
13,27,1189,27
14,27,1189,27
15,27,1189,27
16,27,1189,27
17,27,1189,27
18,27,1189,27
19,27,1189,27
20,27,1189,27
21,27,1189,27
22,27,1189,27
23,27,1189,27
24,27,1189,27
25,27,1189,27
26,27,1189,27
27,27,1189,27
28,27,1189,27
29,27,1189,27
30,27,1189,27
31,27,1189,27
32,27,1189,27
33,27,1189,27
34,27,1189,27
35,27,1189,27
36,27,1189,27
37,27,1189,27
38,27,1189,27
39,27,1189,27
40,27,1189,27
41,27,1189,27
42,33,1189,27
43,33,1189,27
44,33,1189,27
45,33,1189,27
46,33,1189,27
47,33,1189,27
48,33,1189,27
49,33,1189,27
50,33,1189,27
51,33,1141,27
52,33,1045,27
53,33,1021,27
54,33,1021,27
55,33,1021,27
56,33,949,27
57,33,949,27
58,33,925,27
59,33,906,27
60,33,895,27
61,33,847,27
62,33,847,27
63,33,799,27
64,33,799,27
65,33,751,27
66,33,751,27
67,33,739,27
68,33,739,27
69,33,739,27
70,33,739,27
71,33,739,27
72,33,691,27
73,33,691,27
74,33,677,27
75,33,619,27
76,33,619,27
77,33,619,27
78,33,619,27
79,33,619,27
80,33,587,27
81,33,587,27
82,33,587,27
83,33,579,27
84,33,515,27
85,33,515,27
86,33,515,27
87,33,485,27
88,33,485,27
89,33,485,27
90,33,485,27
91,33,461,27
92,33,461,27
93,33,461,27
94,33,461,27
95,33,461,27
96,33,461,27
97,33,461,27
98,33,461,27
99,33,461,27
100,33,437,27
101,33,437,27
102,33,437,27
103,33,437,27
104,33,437,27
105,33,389,27
106,33,389,27
107,33,389,27
108,33,389,27
109,33,389,27
110,33,389,27
111,33,365,27
112,33,365,27
113,33,365,27
114,33,365,27
115,33,365,27
116,33,365,27
117,33,341,27
118,33,341,27
119,33,341,27
120,33,341,27
121,33,341,27
122,33,341,27
123,33,341,27
124,33,305,27
125,33,305,27
126,33,305,27
127,33,305,27
128,33,305,27
129,33,305,27
130,33,305,27
131,33,305,27
132,33,257,27
133,33,257,27
134,33,257,27
135,33,257,27
136,33,257,27
137,33,257,27
138,33,257,27
139,33,257,27
140,33,257,27
141,33,251,27
142,33,251,27
143,33,251,27
144,33,251,27
145,33,251,27
146,33,251,27
147,33,251,27
148,33,251,27
149,33,251,27
150,33,251,27
151,33,251,27
152,33,251,27
153,33,251,27
154,33,251,27
155,33,251,27
156,33,251,27
157,33,251,27
158,33,251,27
159,33,251,27
160,33,251,27
161,33,251,27
162,33,251,27
163,33,251,27
164,33,234,27
165,33,203,27
166,33,203,27
167,33,203,27
168,33,203,27
169,33,203,27
170,33,203,27
171,33,203,27
172,33,203,27
173,33,203,27
174,33,203,27
175,33,203,27
176,33,203,27
177,33,203,27
178,33,197,27
179,33,179,27
180,33,179,27
181,33,179,27
182,33,179,27
183,33,179,27
184,33,179,27
185,33,179,27
186,33,179,27
187,33,179,27
188,33,179,27
189,33,179,27
190,33,179,27
191,33,179,27
192,33,179,27
193,33,179,27
194,33,179,27
195,33,179,27
196,33,171,27
197,33,171,27
198,33,171,27
199,33,171,27
200,33,171,27
201,33,171,27
202,33,171,27
203,33,171,27
204,33,171,27
205,33,171,27
206,33,171,27
207,33,171,27
208,33,171,27
209,33,171,27
210,33,171,27
211,33,171,27
212,33,171,27
213,33,171,27
214,33,171,27
215,33,171,27
216,33,171,27
217,33,153,27
218,33,147,27
219,33,147,27
220,33,147,27
221,33,147,27
222,33,147,27
223,33,147,27
224,33,147,27
225,33,147,27
226,33,147,27
227,33,147,27
228,33,147,27
229,33,147,27
230,33,147,27
231,33,147,27
232,33,147,27
233,33,147,27
234,33,147,27
235,33,147,27
236,33,147,27
237,33,147,27
238,33,147,27
239,33,147,27
240,33,147,27
241,33,147,27
242,33,139,27
243,33,125,27
244,33,123,27
245,33,123,27
246,33,123,27
247,33,123,27
248,33,123,27
249,33,123,27
250,33,123,27
251,33,123,27
252,33,123,27
253,33,123,27
254,33,123,27
255,57,123,27
256,57,123,27
257,57,123,27
258,57,123,27
259,57,123,27
260,57,123,27
261,57,123,27
262,57,123,27
263,57,123,27
264,57,123,27
265,57,123,27
266,57,123,27
267,57,123,27
268,57,123,27
269,57,123,27
270,57,123,27
271,57,123,27
272,57,123,27
273,57,123,27
274,57,118,27
275,57,110,27
276,57,97,27
277,57,93,27
278,57,93,27
279,57,93,27
280,57,93,27
281,57,93,27
282,57,93,27
283,57,93,27
284,57,93,27
285,57,93,27
286,57,93,27
287,57,93,27
288,57,93,27
289,57,93,27
290,57,93,27
291,57,93,27
292,57,93,27
293,57,93,27
294,57,93,27
295,57,93,27
296,57,93,27
297,57,93,27
298,57,93,27
299,57,93,27
300,57,93,27
301,57,93,27
302,57,93,27
303,57,93,27
304,57,93,27
305,57,93,27
306,57,93,27
307,57,93,27
308,57,93,27
309,57,93,27
310,57,93,27
311,57,93,27
312,57,93,27
313,57,93,27
314,57,93,27
315,57,93,27
316,57,92,27
317,57,91,27
318,57,88,27
319,57,81,27
320,57,81,27
321,57,81,27
322,57,81,27
323,57,81,27
324,57,81,27
325,57,81,27
326,57,81,27
327,57,81,27
328,57,81,27
329,57,81,27
330,57,81,27
331,57,81,27
332,57,81,27
333,57,81,27
334,57,81,27
335,57,81,27
336,57,81,27
337,57,81,27
338,57,81,27
339,57,81,27
340,57,81,27
341,57,81,27
342,57,81,27
343,57,81,27
344,57,81,27
345,57,81,27
346,57,81,27
347,57,81,27
348,57,81,27
349,57,81,27
350,57,81,27
351,57,81,27
352,57,81,27
353,57,81,27
354,57,81,27
355,57,81,27
356,57,81,27
357,57,81,27
358,57,81,27
359,57,81,27
360,57,81,27
361,57,81,27
362,57,81,27
363,57,81,27
364,57,81,27
365,57,81,27
366,57,81,27
367,57,81,27
368,57,81,27
369,57,81,27
370,57,81,27
371,57,81,27
372,57,81,27
373,57,81,27
374,81,81,27
375,81,81,27
376,81,81,27
377,81,81,27
378,81,81,27
379,81,81,27
380,81,81,27
381,81,81,27
382,81,81,27
383,81,81,27
384,81,81,27
385,81,81,27
386,81,81,27
387,81,81,27
388,81,81,27
389,81,81,27
390,81,81,27
391,81,81,27
392,81,81,27
393,81,81,27
394,81,81,27
395,81,81,27
396,81,81,27
397,81,81,27
398,81,81,27
399,81,81,27
400,81,81,27
401,81,81,27
402,81,81,27
403,81,81,27
404,81,81,27
405,81,81,27
406,81,81,27
407,81,81,27
408,81,81,27
409,81,81,27
410,81,81,27
411,81,81,27
412,81,81,27
413,81,81,27
414,81,81,27
415,81,81,27
416,81,81,27
417,81,81,27
418,81,81,27
419,81,81,27
420,81,81,27
421,81,81,27
422,81,81,27
423,81,81,27
424,81,81,27
425,81,81,27
426,81,81,27
427,81,81,27
428,81,81,27
429,81,81,27
430,81,81,27
431,81,81,27
432,81,81,27
433,81,81,27
434,81,81,27
435,81,81,27
436,81,81,28
437,81,81,28
438,81,81,28
439,81,81,28
440,81,81,28
441,81,81,28
442,81,81,29
443,81,81,29
444,81,81,28
445,81,81,28
446,81,81,28
447,81,81,28
448,81,81,28
449,81,81,28
450,81,81,28
451,81,81,28
452,81,81,28
453,81,81,29
454,81,81,29
455,81,81,29
456,81,81,29
457,81,81,30
458,81,81,31
459,81,81,32
460,81,81,32
461,81,81,32
462,81,81,32
463,81,81,32
464,81,80,32
465,81,80,32
466,81,78,32
467,81,72,32
468,81,67,32
469,81,61,32
470,81,57,32
471,81,57,32
472,81,57,32
473,81,57,32
474,81,57,32
475,81,57,32
476,81,57,32
477,81,57,32
478,81,57,33
479,81,57,33
480,81,57,33
481,81,57,33
482,81,57,33
483,81,57,33
484,81,57,33
485,81,57,33
486,81,57,33
487,81,57,33
488,81,57,33
489,81,57,33
490,81,57,33
491,81,57,33
492,81,57,33
493,81,57,33
494,81,57,33
495,81,57,33
496,81,57,33
497,81,57,33
498,81,57,33
499,81,57,33
500,81,57,33
501,81,57,33
502,81,57,33
503,81,57,33
504,93,57,33
505,93,57,33
506,93,57,33
507,93,57,33
508,93,57,33
509,93,57,33
510,93,57,33
511,93,57,33
512,93,57,33
513,93,57,33
514,93,57,33
515,93,57,33
516,93,57,33
517,93,57,33
518,93,57,33
519,93,57,33
520,93,57,33
521,93,57,33
522,93,57,33
523,93,57,33
524,93,57,33
525,93,57,33
526,93,57,33
527,93,57,33
528,93,57,33
529,93,57,33
530,93,57,33
531,93,57,33
532,93,57,33
533,93,57,33
534,93,57,33
535,93,57,33
536,93,57,33
537,93,57,33
538,93,57,33
539,93,57,33
540,93,57,33
541,93,57,33
542,93,57,33
543,123,57,33
544,123,57,33
545,123,57,33
546,123,57,33
547,123,57,33
548,123,57,33
549,123,57,33
550,123,57,33
551,123,57,33
552,123,57,33
553,123,57,33
554,123,57,33
555,123,57,33
556,123,57,33
557,123,57,33
558,123,57,33
559,123,57,33
560,123,57,33
561,123,57,33
562,123,57,33
563,123,57,33
564,123,57,33
565,123,57,33
566,123,57,33
567,123,57,33
568,123,57,33
569,123,57,33
570,123,57,33
571,123,57,33
572,123,57,33
573,147,57,33
574,147,57,33
575,147,57,33
576,147,57,33
577,147,57,33
578,147,57,33
579,147,57,33
580,147,57,33
581,147,57,33
582,147,57,33
583,147,57,33
584,147,57,33
585,147,57,33
586,147,57,33
587,147,57,33
588,147,57,33
589,147,57,33
590,147,57,33
591,147,57,33
592,147,57,33
593,147,56,33
594,147,55,33
595,147,54,33
596,147,52,33
597,171,52,33
598,171,49,33
599,171,46,33
600,171,45,33
601,171,41,33
602,171,37,33
603,171,33,33
604,171,33,33
605,171,33,33
606,171,33,33
607,171,33,33
608,171,33,33
609,171,33,33
610,171,33,33
611,171,33,33
612,171,33,33
613,171,33,33
614,171,33,33
615,171,33,33
616,179,33,33
617,179,33,33
618,179,33,33
619,179,33,33
620,179,33,33
621,179,33,33
622,179,33,33
623,179,33,33
624,179,33,33
625,179,33,33
626,179,33,33
627,179,33,33
628,179,33,33
629,179,33,33
630,179,33,33
631,179,33,33
632,203,33,33
633,203,33,33
634,203,33,33
635,203,33,33
636,203,33,33
637,203,33,33
638,203,33,33
639,203,33,33
640,203,33,33
641,203,33,33
642,203,33,33
643,203,33,33
644,203,33,33
645,203,33,33
646,251,33,33
647,251,33,33
648,251,33,33
649,251,33,33
650,251,33,33
651,251,33,33
652,251,33,33
653,251,33,33
654,251,33,33
655,251,33,33
656,251,33,33
657,251,33,33
658,251,33,33
659,251,33,33
660,251,33,33
661,251,33,33
662,251,33,33
663,251,33,33
664,251,33,33
665,251,33,33
666,251,33,33
667,257,33,33
668,257,33,33
669,257,33,33
670,257,33,33
671,257,33,33
672,257,33,33
673,257,33,33
674,257,33,33
675,257,33,33
676,305,33,33
677,305,33,33
678,305,33,33
679,305,33,33
680,305,33,33
681,305,33,33
682,305,33,33
683,341,33,33
684,341,33,33
685,341,33,33
686,341,33,33
687,341,33,33
688,341,33,33
689,341,33,33
690,365,33,33
691,365,33,33
692,365,33,33
693,365,33,33
694,365,33,33
695,365,33,33
696,389,33,33
697,389,33,33
698,389,33,33
699,389,33,33
700,389,33,33
701,437,33,33
702,437,33,33
703,437,33,33
704,437,33,33
705,437,33,33
706,461,33,33
707,461,33,33
708,461,33,33
709,461,33,33
710,461,33,33
711,461,33,33
712,461,33,33
713,461,33,33
714,485,33,33
715,485,33,33
716,485,33,33
717,485,33,33
718,515,33,33
719,515,33,33
720,515,33,33
721,587,33,33
722,587,33,33
723,587,33,33
724,619,33,33
725,619,33,33
726,619,33,33
727,619,33,33
728,619,33,33
729,619,33,33
730,691,33,33
731,691,33,33
732,739,33,33
733,739,33,33
734,739,33,33
735,739,33,33
736,739,33,33
737,751,33,33
738,751,33,33
739,799,33,33
740,799,33,33
741,847,33,33
742,847,33,33
743,895,33,33
744,925,33,33
745,925,33,33
746,949,33,33
747,1021,33,33
748,1021,33,33
749,1021,33,33
750,1045,33,33
751,1141,33,33
752,1141,33,33
753,1189,33,33
754,1189,33,33
755,1189,33,33
756,1189,33,33
757,1189,33,33
758,1189,33,33
759,1189,33,33
760,1189,33,33
761,1189,33,33
762,1189,33,33
763,1189,33,33
764,1189,33,33
765,1189,33,33
766,1189,33,33
767,1189,33,33
768,1189,33,33
769,1189,33,33
770,1189,33,33
771,1189,33,33
772,1189,33,33
773,1189,33,33
774,1189,33,33
775,1189,33,33
776,1189,33,33
777,1189,33,33
778,1189,33,33
779,1189,33,33
780,1189,33,33
781,1189,33,33
782,1189,33,33
783,1189,33,33
784,1189,33,33
785,1189,33,33
786,1189,33,33
787,1189,33,33
788,1189,33,33
789,1189,33,33
790,1189,33,33
791,1189,33,33
792,1189,33,33
793,1189,33,33
794,1189,33,33
795,1189,33,33
796,1189,33,33
797,1189,33,33
798,1189,33,33
799,1189,33,33
800,1189,33,33


==> figures/low_rank/ecut_21/rs_4.0_beta_2.0.dat <==
steps,mL,mR,mT
1,147,1189,147
2,147,1189,147
3,147,1189,147
4,147,1189,147
5,171,1189,147
6,171,1189,147
7,171,1189,147
8,171,1189,147
9,171,1189,147
10,171,1189,147
11,171,1189,155
12,171,1189,167
13,171,1189,170
14,171,1189,171
15,171,1189,171
16,171,1189,171
17,171,1189,171
18,171,1189,171
19,171,1189,171
20,171,1189,171
21,171,1189,171
22,171,1189,171
23,179,1189,171
24,179,1189,171
25,179,1189,171
26,179,1189,171
27,179,1189,171
28,179,1189,171
29,179,1189,171
30,179,1189,171
31,179,1189,171
32,179,1189,171
33,179,1189,171
34,179,1189,171
35,179,1189,171
36,179,1189,171
37,179,1189,171
38,203,1189,171
39,203,1189,171
40,203,1189,171
41,203,1189,171
42,203,1189,171
43,203,1189,171
44,203,1189,171
45,203,1189,171
46,203,1189,171
47,203,1189,171
48,203,1189,171
49,203,1189,171
50,251,1189,171
51,251,1189,171
52,251,1189,171
53,251,1189,173
54,251,1189,173
55,251,1189,174
56,251,1189,175
57,251,1189,176
58,251,1189,177
59,251,1189,177
60,251,1189,177
61,251,1141,177
62,251,1141,177
63,251,1049,177
64,251,1045,178
65,251,1021,178
66,251,1021,179
67,251,1021,179
68,251,1021,179
69,251,953,179
70,257,949,179
71,257,933,179
72,257,925,179
73,257,920,179
74,257,895,179
75,257,895,180
76,257,865,180
77,257,847,180
78,257,845,181
79,305,811,181
80,305,799,181
81,305,798,181
82,305,770,181
83,305,751,181
84,305,751,182
85,305,745,182
86,341,739,182
87,341,739,182
88,341,739,183
89,341,739,185
90,341,739,185
91,341,734,186
92,365,706,188
93,365,691,188
94,365,691,189
95,365,682,191
96,365,655,193
97,365,632,194
98,389,619,194
99,389,619,194
100,389,619,195
101,389,619,196
102,389,619,196
103,437,619,198
104,437,605,199
105,437,589,199
106,437,587,199
107,437,587,201
108,461,576,203
109,461,559,202
110,461,541,203
111,461,522,203
112,461,516,203
113,461,515,203
114,461,511,204
115,461,506,204
116,485,495,204
117,485,485,204
118,485,485,204
119,515,484,205
120,515,482,207
121,515,475,208
122,515,468,209
123,587,463,210
124,587,461,212
125,587,461,213
126,619,461,214
127,619,461,215
128,619,461,217
129,619,461,218
130,619,461,219
131,691,461,219
132,691,456,221
133,739,452,222
134,739,450,223
135,739,446,223
136,739,438,226
137,739,437,227
138,751,437,229
139,751,436,229
140,799,433,230
141,847,424,232
142,847,416,232
143,895,411,232
144,895,406,232
145,925,400,234
146,949,392,236
147,949,390,236
148,1021,389,236
149,1021,389,237
150,1021,387,239
151,1045,383,240
152,1141,378,241
153,1189,374,241
154,1189,369,243
155,1189,366,244
156,1189,365,245
157,1189,365,246
158,1189,365,247
159,1189,362,248
160,1189,359,248
161,1189,356,248
162,1189,354,248
163,1189,349,249
164,1189,345,250
165,1189,344,250
166,1189,341,250
167,1189,341,251
168,1189,340,251
169,1189,339,251
170,1189,335,251
171,1189,332,251
172,1189,328,251
173,1189,321,251
174,1189,318,251
175,1189,315,251
176,1189,312,251
177,1189,308,251
178,1189,307,251
179,1189,306,251
180,1189,305,251
181,1189,305,251
182,1189,302,251
183,1189,299,251
184,1189,296,251
185,1189,295,251
186,1189,289,251
187,1189,286,252
188,1189,283,252
189,1189,278,253
190,1189,277,253
191,1189,275,253
192,1189,270,255
193,1189,269,255
194,1189,267,255
195,1189,264,255
196,1189,263,256
197,1189,262,256
198,1189,261,257
199,1189,260,257
200,1189,259,258


==> figures/low_rank/ecut_21/rs_4.0_beta_8.0.dat <==
steps,mL,mR,mT
1,27,1189,27
2,27,1189,27
3,27,1189,27
4,27,1189,27
5,27,1189,27
6,27,1189,27
7,27,1189,27
8,27,1189,27
9,27,1189,27
10,27,1189,27
11,27,1189,27
12,27,1189,27
13,27,1189,27
14,27,1189,27
15,27,1189,27
16,27,1189,27
17,27,1189,27
18,27,1189,27
19,27,1189,27
20,27,1189,27
21,27,1189,27
22,27,1189,27
23,27,1189,27
24,27,1189,27
25,27,1189,27
26,27,1189,27
27,27,1189,27
28,27,1189,27
29,27,1189,27
30,27,1189,27
31,27,1189,27
32,27,1189,27
33,27,1189,27
34,27,1189,27
35,27,1189,27
36,27,1189,27
37,27,1189,27
38,27,1189,27
39,27,1189,27
40,27,1189,27
41,27,1189,27
42,33,1189,27
43,33,1189,27
44,33,1189,27
45,33,1189,27
46,33,1189,27
47,33,1189,28
48,33,1189,28
49,33,1189,28
50,33,1189,28
51,33,1189,28
52,33,1189,29
53,33,1189,29
54,33,1189,29
55,33,1189,29
56,33,1189,29
57,33,1189,29
58,33,1189,29
59,33,1189,29
60,33,1189,30
61,33,1189,30
62,33,1141,31
63,33,1135,30
64,33,1045,31
65,33,1045,32
66,33,1021,32
67,33,1021,33
68,33,1021,32
69,33,1021,32
70,33,955,33
71,33,949,33
72,33,934,33
73,33,925,33
74,33,921,33
75,33,896,33
76,33,895,33
77,33,876,33
78,33,847,33
79,33,847,33
80,33,824,33
81,33,799,33
82,33,799,33
83,33,785,33
84,33,753,33
85,33,751,33
86,33,749,33
87,33,741,33
88,33,739,33
89,33,739,33
90,33,739,33
91,33,739,33
92,33,739,33
93,33,726,33
94,33,699,33
95,33,691,33
96,33,691,33
97,33,679,33
98,33,653,33
99,33,632,33
100,33,619,33
101,33,619,33
102,33,619,33
103,33,619,33
104,33,619,33
105,33,619,33
106,33,607,33
107,33,593,33
108,33,587,33
109,33,587,33
110,33,580,33
111,33,568,33
112,33,549,33
113,33,531,33
114,33,519,33
115,33,515,33
116,33,514,33
117,33,508,33
118,33,503,33
119,33,493,33
120,33,485,33
121,33,485,33
122,33,484,33
123,33,482,33
124,33,476,33
125,33,469,33
126,33,463,33
127,33,461,33
128,33,461,33
129,33,461,33
130,33,461,33
131,33,461,33
132,33,461,33
133,33,461,33
134,33,461,33
135,33,458,33
136,33,453,33
137,33,452,33
138,33,449,33
139,33,442,33
140,33,437,33
141,33,437,33
142,33,437,33
143,33,436,33
144,33,433,33
145,33,423,33
146,33,415,33
147,33,411,33
148,33,407,33
149,33,402,33
150,33,394,33
151,33,390,33
152,33,389,33
153,33,389,33
154,33,389,33
155,33,387,33
156,33,381,33
157,33,378,33
158,33,373,33
159,33,369,33
160,33,366,33
161,33,366,33
162,33,365,33
163,33,365,33
164,33,361,33
165,33,359,33
166,33,356,33
167,33,354,33
168,33,349,33
169,33,345,33
170,33,345,33
171,33,343,33
172,33,341,33
173,33,340,33
174,33,340,33
175,33,336,33
176,33,334,33
177,33,333,33
178,33,327,33
179,33,322,33
180,33,319,33
181,33,315,33
182,33,314,33
183,33,312,33
184,33,308,33
185,33,306,33
186,33,306,33
187,33,305,33
188,33,303,33
189,33,301,33
190,33,297,33
191,33,295,33
192,33,292,33
193,33,289,33
194,33,286,33
195,33,281,33
196,33,279,33
197,33,279,33
198,33,274,33
199,33,272,33
200,33,269,33
201,33,268,33
202,33,266,33
203,33,266,33
204,33,262,33
205,33,261,33
206,33,261,33
207,33,261,33
208,33,259,33
209,33,258,33
210,33,257,33
211,33,256,33
212,33,256,33
213,33,256,33
214,33,255,33
215,33,253,33
216,33,253,33
217,33,253,33
218,33,252,33
219,33,251,33
220,33,251,33
221,33,251,33
222,33,251,33
223,33,251,33
224,33,251,33
225,33,251,33
226,33,251,33
227,33,251,33
228,33,251,33
229,33,251,33
230,33,251,33
231,33,249,33
232,33,249,33
233,33,247,33
234,33,246,33
235,33,245,33
236,33,245,33
237,33,242,33
238,33,241,33
239,33,239,33
240,33,239,33
241,33,237,33
242,33,237,33
243,33,235,33
244,33,233,33
245,33,233,33
246,33,232,33
247,33,230,33
248,33,227,33
249,33,227,33
250,33,224,33
251,33,223,33
252,33,221,33
253,33,220,33
254,33,219,33
255,57,219,34
256,57,217,34
257,57,216,35
258,57,215,34
259,57,214,34
260,57,212,34
261,57,211,34
262,57,210,35
263,57,210,35
264,57,209,35
265,57,209,35
266,57,209,35
267,57,208,35
268,57,206,35
269,57,205,35
270,57,204,35
271,57,204,35
272,57,204,35
273,57,204,35
274,57,202,35
275,57,202,35
276,57,200,35
277,57,200,35
278,57,198,35
279,57,198,35
280,57,198,36
281,57,197,36
282,57,195,35
283,57,195,36
284,57,194,37
285,57,194,37
286,57,191,38
287,57,191,38
288,57,190,38
289,57,189,38
290,57,189,38
291,57,188,38
292,57,187,38
293,57,186,38
294,57,185,38
295,57,185,39
296,57,185,38
297,57,184,38
298,57,184,38
299,57,184,38
300,57,184,38
301,57,184,38
302,57,183,38
303,57,183,38
304,57,182,38
305,57,181,38
306,57,180,38
307,57,180,39
308,57,178,39
309,57,178,39
310,57,178,39
311,57,178,39
312,57,178,40
313,57,178,40
314,57,178,40
315,57,177,40
316,57,176,40
317,57,175,41
318,57,175,41
319,57,175,40
320,57,174,40
321,57,173,41
322,57,172,41
323,57,172,41
324,57,172,41
325,57,171,41
326,57,171,41
327,57,171,41
328,57,170,41
329,57,169,41
330,57,169,41
331,57,169,41
332,57,169,41
333,57,169,41
334,57,169,41
335,57,168,41
336,57,168,41
337,57,168,41
338,57,168,41
339,57,168,42
340,57,167,42
341,57,167,42
342,57,166,42
343,57,165,42
344,57,164,42
345,57,164,41
346,57,163,42
347,57,163,42
348,57,163,42
349,57,163,42
350,57,162,42
351,57,161,43
352,57,161,44
353,57,161,45
354,57,159,44
355,57,159,44
356,57,159,44
357,57,159,44
358,57,158,45
359,57,158,45
360,57,157,45
361,57,157,45
362,57,155,46
363,57,154,45
364,57,154,45
365,57,154,46
366,57,153,46
367,57,153,46
368,57,152,46
369,57,151,46
370,57,151,47
371,57,151,48
372,57,151,47
373,57,150,47
374,81,150,48
375,81,150,48
376,81,150,48
377,81,150,49
378,81,147,49
379,81,146,49
380,81,145,49
381,81,144,49
382,81,144,49
383,81,144,48
384,81,144,48
385,81,144,49
386,81,144,50
387,81,144,50
388,81,144,50
389,81,144,50
390,81,144,50
391,81,143,49
392,81,143,49
393,81,143,50
394,81,143,50
395,81,142,50
396,81,141,50
397,81,141,50
398,81,140,50
399,81,140,50
400,81,139,49
401,81,139,49
402,81,139,49
403,81,139,50
404,81,139,50
405,81,139,51
406,81,139,51
407,81,139,51
408,81,138,51
409,81,137,51
410,81,136,51
411,81,136,50
412,81,136,50
413,81,136,50
414,81,136,51
415,81,136,50
416,81,135,51
417,81,134,51
418,81,133,51
419,81,133,51
420,81,132,51
421,81,131,51
422,81,131,51
423,81,130,51
424,81,129,51
425,81,129,51
426,81,129,51
427,81,129,52
428,81,129,51
429,81,129,52
430,81,129,52
431,81,128,52
432,81,127,53
433,81,127,52
434,81,127,53
435,81,126,53
436,81,126,53
437,81,126,53
438,81,126,53
439,81,125,54
440,81,124,53
441,81,124,54
442,81,124,53
443,81,124,53
444,81,124,53
445,81,124,53
446,81,123,55
447,81,123,54
448,81,123,54
449,81,123,54
450,81,123,53
451,81,123,54
452,81,123,54
453,81,123,54
454,81,121,54
455,81,121,54
456,81,121,54
457,81,121,55
458,81,121,55
459,81,121,54
460,81,121,55
461,81,121,55
462,81,120,55
463,81,120,54
464,81,120,55
465,81,119,55
466,81,119,54
467,81,119,55
468,81,119,54
469,81,119,54
470,81,118,55
471,81,118,55
472,81,118,55
473,81,118,55
474,81,118,55
475,81,117,55
476,81,116,55
477,81,116,55
478,81,116,55
479,81,116,56
480,81,116,56
481,81,115,56
482,81,115,55
483,81,115,56
484,81,114,56
485,81,114,56
486,81,114,56
487,81,113,56
488,81,113,56
489,81,113,56
490,81,113,56
491,81,113,57
492,81,113,57
493,81,112,57
494,81,112,57
495,81,111,56
496,81,111,56
497,81,111,57
498,81,111,57
499,81,111,58
500,81,111,57
501,81,110,58
502,81,110,58
503,93,110,58
504,93,109,59
505,93,109,59
506,93,109,59
507,93,109,59
508,93,108,58
509,93,108,59
510,93,107,59
511,93,107,59
512,93,107,59
513,93,107,59
514,93,106,59
515,93,106,59
516,93,106,59
517,93,106,59
518,93,106,59
519,93,106,59
520,93,106,59
521,93,106,59
522,93,106,59
523,93,106,59
524,93,105,59
525,93,105,59
526,93,105,59
527,93,105,59
528,93,105,59
529,93,105,59
530,93,105,59
531,93,105,59
532,93,105,59
533,93,105,60
534,93,105,60
535,93,103,60
536,93,103,60
537,93,103,60
538,93,103,60
539,93,103,60
540,93,103,60
541,93,101,60
542,123,100,60
543,123,100,60
544,123,100,60
545,123,100,60
546,123,100,59
547,123,100,60
548,123,100,60
549,123,100,60
550,123,100,60
551,123,100,60
552,123,99,60
553,123,99,60
554,123,99,60
555,123,98,60
556,123,98,60
557,123,98,60
558,123,98,60
559,123,98,60
560,123,98,60
561,123,98,60
562,123,98,60
563,123,97,60
564,123,96,60
565,123,96,60
566,123,96,60
567,123,96,60
568,123,96,60
569,123,96,62
570,123,96,62
571,123,96,62
572,147,96,62
573,147,95,62
574,147,95,62
575,147,95,62
576,147,95,62
577,147,95,62
578,147,95,62
579,147,95,62
580,147,95,62
581,147,95,62
582,147,95,62
583,147,95,62
584,147,94,62
585,147,94,62
586,147,94,62
587,147,94,62
588,147,94,62
589,147,94,63
590,147,93,63
591,147,93,63
592,147,93,63
593,147,93,63
594,147,93,63
595,147,93,63
596,171,93,63
597,171,93,63
598,171,93,63
599,171,93,63
600,171,93,64
601,171,93,64
602,171,93,64
603,171,93,64
604,171,93,64
605,171,93,65
606,171,93,65
607,171,92,65
608,171,92,65
609,171,92,65
610,171,92,66
611,171,92,65
612,171,92,65
613,171,92,65
614,171,92,65
615,179,92,65
616,179,92,65
617,179,92,65
618,179,92,65
619,179,92,65
620,179,92,65
621,179,91,66
622,179,91,66
623,179,91,66
624,179,91,66
625,179,91,66
626,179,91,66
627,179,91,66
628,179,90,66
629,179,90,66
630,179,90,66
631,203,90,66
632,203,90,66
633,203,90,66
634,203,90,66
635,203,89,66
636,203,89,66
637,203,89,66
638,203,89,66
639,203,88,66
640,203,88,66
641,203,88,66
642,203,88,66
643,203,88,66
644,203,88,66
645,251,88,66
646,251,88,66
647,251,88,66
648,251,88,67
649,251,88,67
650,251,88,66
651,251,88,67
652,251,88,67
653,251,88,67
654,251,88,67
655,251,88,67
656,251,88,67
657,251,88,66
658,251,87,67
659,251,87,67
660,251,87,67
661,251,87,67
662,251,87,68
663,251,87,68
664,251,87,68
665,251,87,68
666,257,87,68
667,257,87,69
668,257,86,69
669,257,86,69
670,257,86,69
671,257,86,69
672,257,86,69
673,257,86,69
674,257,86,69
675,305,86,70
676,305,85,70
677,305,85,70
678,305,85,70
679,305,85,70
680,305,85,70
681,305,85,70
682,341,85,70
683,341,85,70
684,341,85,70
685,341,85,70
686,341,84,70
687,341,84,70
688,341,84,70
689,365,84,70
690,365,84,70
691,365,84,70
692,365,84,70
693,365,84,70
694,365,84,70
695,389,84,70
696,389,84,70
697,389,84,70
698,389,84,70
699,389,84,70
700,437,84,70
701,437,84,70
702,437,84,70
703,437,84,70
704,437,84,70
705,461,84,70
706,461,84,70
707,461,83,70
708,461,83,70
709,461,82,70
710,461,82,70
711,461,82,71
712,461,82,71
713,485,82,71
714,485,82,71
715,485,82,71
716,485,82,71
717,515,82,70
718,515,82,70
719,515,82,71
720,587,82,71
721,587,82,71
722,587,82,71
723,619,82,71
724,619,82,71
725,619,82,71
726,619,82,71
727,619,82,71
728,619,82,71
729,691,82,71
730,691,82,72
731,739,82,72
732,739,82,72
733,739,82,72
734,739,82,73
735,739,82,73
736,751,81,74
737,751,81,74
738,799,81,74
739,799,81,74
740,847,81,74
741,847,81,74
742,895,81,74
743,925,81,74
744,925,81,74
745,949,81,74
746,1021,81,74
747,1021,81,74
748,1021,81,74
749,1045,81,74
750,1141,81,74
751,1141,81,74
752,1189,81,74
753,1189,81,74
754,1189,81,74
755,1189,81,74
756,1189,81,75
757,1189,81,75
758,1189,81,75
759,1189,81,75
760,1189,81,75
761,1189,81,75
762,1189,81,75
763,1189,81,75
764,1189,79,75
765,1189,79,75
766,1189,79,75
767,1189,79,75
768,1189,79,75
769,1189,79,75
770,1189,79,75
771,1189,79,76
772,1189,79,76
773,1189,79,76
774,1189,79,76
775,1189,79,76
776,1189,79,76
777,1189,79,77
778,1189,79,77
779,1189,79,77
780,1189,78,77
781,1189,78,77
782,1189,78,77
783,1189,78,77
784,1189,78,77
785,1189,78,77
786,1189,78,77
787,1189,78,77
788,1189,78,77
789,1189,78,77
790,1189,78,77
791,1189,78,77
792,1189,78,77
793,1189,77,77
794,1189,77,77
795,1189,77,77
796,1189,77,77
797,1189,77,77
798,1189,77,77
799,1189,77,77


==> figures/lower_t_exc/basis_set/e0.csv <==
rs,ecut,Theta,beta,mu,e0
1.0,6,0.125,4.344085743721651,1.898952205836505,77.62896454050161
1.0,8,0.125,4.344085743721651,1.8989521874733364,77.62896823423937
1.0,10,0.125,4.344085743721651,1.898952187463391,77.6289682371322
1.0,12,0.125,4.344085743721651,1.8989521874633877,77.62896823713331


==> figures/lower_t_exc/basis_set/rs1_ecut.dat <==
    ETotal  ETotal_error     E1Body  E1Body_error     E2Body  E2Body_error        Nav  Nav_error        dt  nwalkers  free_projection  nbasis      beta  beta_red        mu      mu_T      Nav_T   rs  ecut  nup  ndown
 57.698812      0.027574  78.823121      0.030543 -21.124308      0.009814  65.985262   0.013235  0.027151       640            False     179  4.344086       8.0  1.476694  1.185141  66.000000  1.0   6.0   33     33
 57.392275      0.033433  78.848992      0.034174 -21.456717      0.010294  65.849169   0.015459  0.027151       640            False     257  4.344086       8.0  1.473954  1.028936  65.999999  1.0   8.0   33     33
 57.300148      0.049837  78.940580      0.052533 -21.640433      0.016529  65.808597   0.022924  0.027151       640            False     389  4.344086       8.0  1.475705  0.832771  66.000000  1.0  10.0   33     33
57.664749      0.038376   79.515999      0.043591 -21.851250      0.013150  66.046296   0.020556  0.027151       640            False     485   4.344086       8.0  1.479854  0.717900  66.000000  1.0  12.0   33     33


==> figures/lower_t_exc/e0.csv <==
rs,ecut,Theta,beta,mu,e0
0.5,8,0.25,0.5430107179652065,7.00002081597287,360.30798475159395
1.0,8,0.25,2.1720428718608256,1.7500052039932175,90.07699618789849
2.0,8,0.25,8.688171487443302,0.43750130099830437,22.519249046974622
3.0,8,0.25,19.548385846747426,0.19444502266591307,10.008555131988725
4.0,8,0.25,34.75268594977321,0.10937532524957609,5.6298122617436555
0.5,10,0.25,0.5430107179652065,7.000004683345592,360.31290138185426
1.0,10,0.25,2.1720428718608256,1.750001170836398,90.0782253454636
2.0,10,0.25,8.688171487443302,0.4375002927090995,22.5195563363659
3.0,10,0.25,19.548385846747426,0.19444457453737757,10.008691705051508
4.0,10,0.25,34.75268594977321,0.10937507317727488,5.629889084091475
0.5,12,0.5,0.27150535898260325,5.474791866276794,496.8621969882831
0.5,12,0.25,0.5430107179652065,7.000004432493048,360.31300057126447
0.5,12,0.125,1.086021435930413,7.595808749853551,310.5158729485332
1.0,12,0.5,1.0860214359304128,1.3686979665691983,124.21554924707078
1.0,12,0.25,2.1720428718608256,1.750001108123262,90.07825014281613
1.0,12,0.125,4.344085743721651,1.8989521874633877,77.62896823713331
2.0,12,0.5,4.344085743721651,0.34217449164229957,31.053887311767696
2.0,12,0.25,8.688171487443302,0.4375002770308155,22.519562535704033
2.0,12,0.125,17.376342974886605,0.4747380468658469,19.407242059283327
3.0,12,0.5,9.774192923373713,0.15207755184102206,13.801727694118984
3.0,12,0.25,19.548385846747426,0.19444456756925135,10.008694460312904
3.0,12,0.125,39.09677169349485,0.21099468749593198,8.625440915237032
4.0,12,0.5,17.376342974886605,0.08554362291057489,7.763471827941924
4.0,12,0.25,34.75268594977321,0.10937506925770388,5.629890633926008
4.0,12,0.125,69.50537189954642,0.11868451171646173,4.851810514820832


==> figures/lower_t_exc/higher_t/fzc.dat <==
 Theta      duxc    rs
   1.0  0.040029   0.5
   2.0  0.080626   0.5
   4.0  0.136795   0.5
   8.0  0.195143   0.5
   1.0  0.011620   1.0
   2.0  0.023889   1.0
   4.0  0.043647   1.0
   8.0  0.067832   1.0
   1.0  0.003785   2.0
   2.0  0.006997   2.0
   4.0  0.013049   2.0
   8.0  0.025262   2.0
   1.0  0.000653   4.0
   2.0  0.000989   4.0
   4.0  0.003618   4.0
   8.0  0.006634   4.0
   1.0  0.000820   6.0
   2.0  0.000986   6.0
   4.0  0.000897   6.0
   8.0 -0.000288   6.0
   1.0  0.000105   8.0
   2.0  0.000808   8.0
   4.0  0.001000   8.0
   8.0  0.000828   8.0
   1.0  0.000247  10.0
   2.0  0.000218  10.0
   4.0  0.000040  10.0
   8.0  0.003333  10.0


==> figures/lower_t_exc/higher_t/pimc.dat <==
1.00 0.4 38.9518(4) 38.6661(33)a −2.1165(8)a −2.4025(25)a 11150
1.00 0.5 24.92918(24) 24.7222(32)a −1.7508(17)a −1.961(4)a 11150
1.00 0.6 17.31193(17) 17.1543(34)a −1.503(4)a −1.663(4)a 11150
1.00 0.7 12.71897(12) 12.597(5)a −1.327(10)a −1.450(7)a 11150
1.00 0.8 9.73796(9) 9.644(8)a −1.192(16)a −1.290(13)a 11150
1.00 1.0 6.23230(6) 6.170(10)b −0.9844(10)b −1.046(10)b
1.00 2.0 1.558074(15) 1.5491(21)b −0.55777(28)b −0.5667(21)b
1.00 4.0 0.389518(4) 0.39370(21)b −0.31304(5)b −0.30886(21)b
1.00 6.0 0.1731190(17) 0.17863(15)b −0.22107(4)b −0.21556(15)b
1.00 8.0 0.0973800(9) 0.10313(6)b −0.171900(18)b −0.16615(6)b
1.00 10.0 0.0623230(6) 0.067639(31)b −0.141041(11)b −0.135725(31)b
2.00 0.1 1155.227(11) 1154.031(32) −6.22959(19) −7.425(33) 18342
2.00 0.2 288.8066(28) 288.258(7) −3.27971(9) −3.828(7) 18342
2.00 0.3 128.3585(12) 128.0151(35) −2.28648(6) −2.630(4) 18342
2.00 0.4 72.2017(7) 71.9583(17) −1.78368(6) −2.0270(18) 18342
2.00 0.5 46.2091(4) 46.0256(11) −1.47771(6) −1.6612(11) 18342
2.00 0.6 32.08963(31) 31.9444(29)a −1.27090(35)a −1.419(4)a 18342
2.00 0.8 18.05042(17) 17.9532(27)a −1.0069(11)a −1.108(4)a 18342
2.00 1.0 11.55227(11) 11.483(4)a −0.8440(32)a −0.916(5)a 18342
2.00 2.0 2.888066(28) 2.8661(11)b −0.48960(21)b −0.5115(11)b
2.00 4.0 0.722017(7) 0.71815(19)b −0.28421(6)b −0.28807(20)b
2.00 6.0 0.3208960(31) 0.32120(7)b −0.204649(24)b −0.20434(8)b
2.00 8.0 0.1805040(17) 0.18183(4)b −0.161212(15)b −0.15989(4)b
2.00 10.0 0.1155230(11) 0.117282(28)b −0.133507(13)b −0.131748(32)b
4.00 0.1 2245.508(30) 2244.80(9) −5.42045(19) −6.13(10) 88946
4.00 0.2 561.377(8) 561.050(26) −2.81969(9) −3.147(27) 88946
4.00 0.3 249.5008(34) 249.272(14) −1.94887(8) −2.177(15) 88946
4.00 0.4 140.3442(19) 140.173(8) −1.51066(7) −1.682(8) 88946
4.00 0.5 89.8203(12) 89.699(6) −1.24591(7) −1.367(6) 88946
4.00 0.6 62.3752(8) 62.275(4) −1.06761(6) −1.168(4) 88946
4.00 0.8 35.0861(5) 35.0182(19) −0.84205(6) −0.9099(19) 88946
4.00 1.0 22.45508(30) 22.4019(15) −0.70405(7) −0.7572(16) 88946
4.00 2.0 5.61377(8) 5.5953(15)a −0.41230(33)a −0.4317(4)a 88946
4.00 4.0 1.403442(19) 1.3981(4)b −0.24535(17)b −0.2507(4)b
4.00 6.0 0.623752(8) 0.62192(14)b −0.18022(7)b −0.18205(16)b
4.00 8.0 0.350861(5) 0.35047(9)b −0.14402(4)b −0.14441(11)b
4.00 10.0 0.2245510(30) 0.22466(5)b −0.120675(31)b −0.12056(7)b
8.00 0.1 4445.13(11) 4444.88(27) −4.93048(19) −5.18(29) 147050
8.00 0.2 1111.281(27) 1111.12(9) −2.52994(12) −2.69(10) 147050
8.00 0.3 493.903(12) 493.75(5) −1.72864(9) −1.88(5) 147050
8.00 0.4 277.820(7) 277.730(30) −1.32690(8) −1.417(31) 147050
8.00 0.5 177.805(4) 177.724(22) −1.08505(7) −1.166(22) 147050
8.00 0.6 123.4757(30) 123.431(15) −0.92338(6) −0.968(15) 147050
8.00 0.8 69.4551(17) 69.404(7) −0.71997(5) −0.771(8) 147050
8.00 1.0 44.4513(11) 44.415(6) −0.59679(5) −0.633(6) 147050
8.00 2.0 11.11281(27) 11.0997(16) −0.34329(5) −0.3564(16) 147050
8.00 3.0 4.93903(12) 4.9312(9)a −0.2532(5)a −0.2626(33)a 147050
8.00 4.0 2.77820(7) 2.7746(6)b −0.20502(29)b −0.2086(6)b
8.00 6.0 1.234757(30) 1.23274(28)b −0.15214(15)b −0.1542(4)b
8.00 8.0 0.694551(17) 0.69379(18)b −0.12321(10)b −0.12396(23)b
8.00 10.0 0.444513(11) 0.44399(11)b −0.10430(7)b −0.10482(13)b


==> figures/lower_t_exc/higher_t/pimc_clean.dat <==
 theta    rs       exc  exc_error
   1.0   0.4 -2.402500   0.002500
   1.0   0.5 -1.961000   0.004000
   1.0   0.6 -1.663000   0.004000
   1.0   0.7 -1.450000   0.007000
   1.0   0.8 -1.290000   0.013000
   1.0   1.0 -1.046000   0.010000
   1.0   2.0 -0.566700   0.002100
   1.0   4.0 -0.308860   0.000210
   1.0   6.0 -0.215560   0.000150
   1.0   8.0 -0.166150   0.000060
   1.0  10.0 -0.135725   0.000031
   2.0   0.1 -7.425000   0.033000
   2.0   0.2 -3.828000   0.007000
   2.0   0.3 -2.630000   0.004000
   2.0   0.4 -2.027000   0.001800
   2.0   0.5 -1.661200   0.001100
   2.0   0.6 -1.419000   0.004000
   2.0   0.8 -1.108000   0.004000
   2.0   1.0 -0.916000   0.005000
   2.0   2.0 -0.511500   0.001100
   2.0   4.0 -0.288070   0.000200
   2.0   6.0 -0.204340   0.000080
   2.0   8.0 -0.159890   0.000040
   2.0  10.0 -0.131748   0.000032
   4.0   0.1 -6.130000   0.100000
   4.0   0.2 -3.147000   0.027000
   4.0   0.3 -2.177000   0.015000
   4.0   0.4 -1.682000   0.008000
   4.0   0.5 -1.367000   0.006000
   4.0   0.6 -1.168000   0.004000
   4.0   0.8 -0.909900   0.001900
   4.0   1.0 -0.757200   0.001600
   4.0   2.0 -0.431700   0.000400
   4.0   4.0 -0.250700   0.000400
   4.0   6.0 -0.182050   0.000160
   4.0   8.0 -0.144410   0.000110
   4.0  10.0 -0.120560   0.000070
   8.0   0.1 -5.180000   0.290000
   8.0   0.2 -2.690000   0.100000
   8.0   0.3 -1.880000   0.050000
   8.0   0.4 -1.417000   0.031000
   8.0   0.5 -1.166000   0.022000
   8.0   0.6 -0.968000   0.015000
   8.0   0.8 -0.771000   0.008000
   8.0   1.0 -0.633000   0.006000
   8.0   2.0 -0.356400   0.001600
   8.0   3.0 -0.262600   0.003300
   8.0   4.0 -0.208600   0.000600
   8.0   6.0 -0.154200   0.000400
   8.0   8.0 -0.123960   0.000230
   8.0  10.0 -0.104820   0.000130


==> figures/lower_t_exc/higher_t/pimc_short.dat <==
theta rs  exc
1.00 0.4 −2.4025(25)a
1.00 0.5 −1.961(4)a
1.00 0.6 −1.663(4)a
1.00 0.7 −1.450(7)a
1.00 0.8 −1.290(13)a
1.00 1.0 −1.046(10)b
1.00 2.0 −0.5667(21)b
1.00 4.0 −0.30886(21)b
1.00 6.0 −0.21556(15)b
1.00 8.0 −0.16615(6)b
1.00 10.0 −0.135725(31)b
2.00 0.1 −7.425(33)
2.00 0.2 −3.828(7)
2.00 0.3 −2.630(4)
2.00 0.4 −2.0270(18)
2.00 0.5 −1.6612(11)
2.00 0.6 −1.419(4)a
2.00 0.8 −1.108(4)a
2.00 1.0 −0.916(5)a
2.00 2.0 −0.5115(11)b
2.00 4.0 −0.28807(20)b
2.00 6.0 −0.20434(8)b
2.00 8.0 −0.15989(4)b
2.00 10.0 −0.131748(32)b
4.00 0.1 −6.13(10)
4.00 0.2 −3.147(27)
4.00 0.3 −2.177(15)
4.00 0.4 −1.682(8)
4.00 0.5 −1.367(6)
4.00 0.6 −1.168(4)
4.00 0.8 −0.9099(19)
4.00 1.0 −0.7572(16)
4.00 2.0 −0.4317(4)a
4.00 4.0 −0.2507(4)b
4.00 6.0 −0.18205(16)b
4.00 8.0 −0.14441(11)b
4.00 10.0 −0.12056(7)b
8.00 0.1 −5.18(29)
8.00 0.2 −2.69(10)
8.00 0.3 −1.88(5)
8.00 0.4 −1.417(31)
8.00 0.5 −1.166(22)
8.00 0.6 −0.968(15)
8.00 0.8 −0.771(8)
8.00 1.0 −0.633(6)
8.00 2.0 −0.3564(16)
8.00 3.0 −0.2626(33)a
8.00 4.0 −0.2086(6)b
8.00 6.0 −0.1542(4)b
8.00 8.0 −0.12396(23)b
8.00 10.0 −0.10482(13)b


==> figures/lower_t_exc/rpimc.dat <==
rs    theta    dk        dv        etot       error      E0
1.0   0.125    0.021257  0.026209  1.29       0.02       7.73699488e+01
2.0   0.125    0.008032  0.009276  0.037      0.003      1.93423276e+01 
4.0   0.125    0.002969  0.003280  -0.1482    0.0007     4.83553316e+00 
6.0   0.125    0.001647  0.001786  -0.1387    0.0003     2.14914533e+00 
8.0   0.125    0.001082  0.001160  -0.1207    0.0001     1.20891869e+00 
1.0   0.25     0.021257  0.026175  1.60       0.01       8.96675913e+01 
2.0   0.25     0.008032  0.009274  0.117      0.003      2.24166427e+01
4.0   0.25     0.002969  0.003280  -0.1307    0.0007     5.60425932e+00
6.0   0.25     0.001647  0.001786  -0.1309    0.0004     2.49072936e+00
8.0   0.25     0.001082  0.001160  -0.1158    0.0002     1.40105191e+00
1.0   0.5    0.021234  0.026135  2.64       0.02      1.23694289e+02 
2.0   0.5    0.008031  0.009270  0.365      0.004     3.09257450e+01
4.0   0.5    0.002969  0.003280  -0.0725    0.0009    7.73167129e+00
6.0   0.5    0.001647  0.001786  -0.1071    0.0004    3.43584996e+00
8.0   0.5    0.001082  0.001160  -0.1039    0.0002    1.93284219e+00


==> figures/lower_t_exc/rpimc_trimmed.dat <==
1.0   0.5    0.021234  0.026135  2.64       0.02      1.23694289e+02 
2.0   0.5    0.008031  0.009270  0.365      0.004     3.09257450e+01
4.0   0.5    0.002969  0.003280  −0.0725    0.0009    7.73167129e+00
6.0   0.5    0.001647  0.001786  −0.1071    0.0004    3.43584996e+00
8.0   0.5    0.001082  0.001160  −0.1039    0.0002    1.93284219e+00
10.0  0.5    0.000780  0.000830  −0.0948    0.0001    1.23701542e+00
                                                      
                                                      


==> figures/lower_t_exc/rs1_ecut.dat <==
    ETotal  ETotal_error     E1Body  E1Body_error     E2Body  E2Body_error        Nav  Nav_error        dt  nwalkers  free_projection  nbasis      beta  beta_red        mu      mu_T      Nav_T   rs  ecut  nup  ndown
 57.698812      0.027574  78.823121      0.030543 -21.124308      0.009814  65.985262   0.013235  0.027151       640            False     179  4.344086       8.0  1.476694  1.185141  66.000000  1.0   6.0   33     33
 57.392275      0.033433  78.848992      0.034174 -21.456717      0.010294  65.849169   0.015459  0.027151       640            False     257  4.344086       8.0  1.473954  1.028936  65.999999  1.0   8.0   33     33
 57.300148      0.049837  78.940580      0.052533 -21.640433      0.016529  65.808597   0.022924  0.027151       640            False     389  4.344086       8.0  1.475705  0.832771  66.000000  1.0  10.0   33     33
57.664749      0.038376   79.515999      0.043591 -21.851250      0.013150  66.046296   0.020556  0.027151       640            False     485   4.344086       8.0  1.479854  0.717900  66.000000  1.0  12.0   33     33


==> figures/lower_t_exc/size_corrections.dat <==
   rs  Theta      duxc
  0.5  0.125  0.022645
  0.5  0.250  0.016620
  0.5  0.500  0.018999
  1.0  0.125  0.009404
  1.0  0.250  0.007205
  1.0  0.500  0.006725
  2.0  0.125  0.003724
  2.0  0.250  0.003019
  2.0  0.500  0.002533
  4.0  0.125  0.001395
  4.0  0.250  0.001221
  4.0  0.500  0.000827
  6.0  0.125  0.000765
  6.0  0.250  0.000667
  6.0  0.500  0.000691
  8.0  0.125  0.000472
  8.0  0.250  0.000459
  8.0  0.500  0.000489
 10.0  0.125  0.000316
 10.0  0.250  0.000285
 10.0  0.500  0.000260


==> figures/lower_t_exc/tmp.dat <==
1.0 0.5 3.69(2) −1.0494(8) 0.021234 0.026135 2.64(2) 3.762881 −0.557716 −0.57(2)
2.0 0.5 0.948(4) −0.5835(2) 0.008031 0.009270 0.365(4) 0.940720 −0.278858 −0.297(4)
4.0 0.5 0.2494(9) −0.32189(6) 0.002969 0.003280 −0.0725(9) 0.235180 −0.139429 −0.1683(9)
6.0 0.5 0.1182(4) −0.22525(3) 0.001647 0.001786 −0.1071(4) 0.104524 −0.092953 −0.1186(4)
8.0 0.5 0.0705(2) −0.17432(2) 0.001082 0.001160 −0.1039(2) 0.058795 −0.069714 −0.0929(2)
10.0 0.5 0.0477(1) −0.14252(1) 0.000780 0.000830 −0.0948(1) 0.037629 −0.055772 −0.0766(1)
40.0 0.5 0.004879(6) −0.039473(1) 0.000101 0.000104 −0.034594(7) 0.002352 −0.013943 −0.023003(7)


==> figures/trial_dmat/fe.dat <==
   ETotal  ETotal_error    E1Body  E1Body_error    E2Body  E2Body_error       Nav  Nav_error    dt  nwalkers  free_projection  nbasis  beta       mu      mu_T  Nav_T  rs  ecut  nup  ndown
-0.012115      0.004062  0.024415      0.012005 -0.036529      0.008385  1.999855   0.000014  0.05       640            False       7    40  0.20102  0.243408    2.0   3   0.5    1      1
-0.018400      0.001842  0.009095      0.001895 -0.027495      0.000906  1.999927   0.000007  0.05       640            False       7    40  0.20631  0.243408    2.0   3   0.5    1      1
-0.017724      0.001601  0.012442      0.001650 -0.030167      0.001329  2.000008   0.000010  0.05       640            False       7    40  0.21160  0.243408    2.0   3   0.5    1      1
-0.017888      0.001397  0.008876      0.001100 -0.026764      0.000936  2.000103   0.000013  0.05       640            False       7    40  0.21689  0.243408    2.0   3   0.5    1      1
-0.031245      0.007221  0.006809      0.008591 -0.038055      0.008224  2.000230   0.000031  0.05       640            False       7    40  0.22218  0.243408    2.0   3   0.5    1      1


==> figures/trial_dmat/thf.dat <==
   ETotal  ETotal_error    E1Body  E1Body_error    E2Body  E2Body_error       Nav  Nav_error    dt  nwalkers  free_projection  nbasis  beta       mu      mu_T     Nav_T  rs  ecut  nup  ndown
-0.018075      0.001654  0.010765      0.001707 -0.028840      0.000906  1.999826   0.000008  0.05       640            False       7    40  0.20102  0.217285  1.999999   3   0.5    1      1
-0.021154      0.001457  0.011276      0.004625 -0.032430      0.005238  1.999924   0.000009  0.05       640            False       7    40  0.20631  0.217285  1.999999   3   0.5    1      1
-0.018540      0.002220  0.009160      0.002052 -0.027700      0.000609  2.000007   0.000011  0.05       640            False       7    40  0.21160  0.217285  1.999999   3   0.5    1      1
-0.019990      0.001482  0.009275      0.001549 -0.029266      0.001547  2.000113   0.000015  0.05       640            False       7    40  0.21689  0.217285  1.999999   3   0.5    1      1
-0.016369      0.001239  0.010820      0.001169 -0.027188      0.000895  2.000212   0.000013  0.05       640            False       7    40  0.22218  0.217285  1.999999   3   0.5    1      1


==> figures/zerot/s2.dat <==
rs,$M$ = 257,$M$ = 515
0.5,0,0
1,0,0
1.5,0,0
2,0,0
2.5,1E-10,0
3,3E-10,1E-10
3.5,2.5E-09,1.8E-09
4,2.950878935,3.529309986
4.5,5.46326388,6.092662858
5,7.38768193,8.132838207
5.5,9.036405058,9.946237807
6,10.53343078,11.63092949
6.5,20.76633448,23.0027605
7,24.63988204,25.74539437
7.5,26.0650759,27.396687
8,28.40506309,29.32825452
8.5,28.83378933,29.63416393
9,29.38072623,30.00837629
9.5,30.2266206,30.85357372
10,30.23445167,31.00450355

